LADMM-Net: An Unrolled Deep Network For Spectral Image Fusion From Compressive Data

Image fusion aims at estimating a high-resolution spectral image from a low-spatial-resolution hyperspectral image and a low-spectral-resolution multispectral image. In this regard, compressive spectral imaging (CSI) has emerged as an acquisition framework that captures the relevant information of spectral images using a reduced number of measurements. Recently, various image fusion methods from CSI measurements have been proposed. However, these methods exhibit high running times and face the challenging task of choosing sparsity-inducing bases. In this paper, a deep network under the algorithm unrolling approach is proposed for fusing spectral images from compressive measurements. This architecture, dubbed LADMM-Net, casts each iteration of a linearized version of the alternating direction method of multipliers into a processing layer whose concatenation deploys a deep network. The linearized approach enables obtaining fusion estimates without resorting to costly matrix inversions. Furthermore, this approach exploits the benefits of learnable transforms to estimate the image details included in both the auxiliary variable and the Lagrange multiplier. Finally, the performance of the proposed technique is evaluated on two spectral image databases and one dataset captured at the laboratory. Extensive simulations show that the proposed method outperforms the state-of-the-art approaches that fuse spectral images from compressive measurements.

==> FigureData/building_signatures1.dat <==
   x		   y1		   y2		   y3		   y4		   y5
   4.2000000e+02   1.1443756e-01   1.0309199e-01   3.7686177e-02   3.9917601e-02   7.2864428e-02
   4.2967742e+02   1.3136899e-01   1.0630109e-01   4.3707758e-02   6.2378882e-02   7.2011806e-02
   4.3935484e+02   1.6277274e-01   1.1399596e-01   1.2071496e-01   1.0998703e-01   1.2228501e-01
   4.4903226e+02   2.0456264e-01   1.3357963e-01   1.3834843e-01   1.5147631e-01   1.6834410e-01
   4.5870968e+02   2.5235237e-01   2.7908392e-01   1.8976335e-01   2.0367742e-01   2.2859670e-01
   4.6838710e+02   3.0274266e-01   3.0217464e-01   2.2303022e-01   2.4501411e-01   2.6526609e-01
   4.7806452e+02   3.5406978e-01   3.1701558e-01   2.6693603e-01   3.0531777e-01   3.1703818e-01
   4.8774194e+02   4.0634234e-01   3.3792871e-01   3.2311475e-01   3.6891737e-01   3.8162544e-01
   4.9741935e+02   4.6044920e-01   5.0228501e-01   3.7478539e-01   4.1275654e-01   4.3249795e-01
   5.0709677e+02   5.1702221e-01   5.2461474e-01   4.1933057e-01   4.5561913e-01   4.9332052e-01
   5.1677419e+02   5.7546259e-01   5.4244638e-01   4.7757512e-01   4.8546578e-01   5.6169134e-01
   5.2645161e+02   6.3357472e-01   5.6807012e-01   5.4450566e-01   5.5317006e-01   6.1722112e-01
   5.3612903e+02   6.8796308e-01   7.3303513e-01   6.0567993e-01   6.3961242e-01   6.7085594e-01
   5.4580645e+02   7.3502488e-01   7.5408014e-01   6.8580866e-01   7.1604486e-01   7.4472773e-01
   5.5548387e+02   7.7213111e-01   7.6394183e-01   7.2661561e-01   7.1860838e-01   7.8558540e-01
   5.6516129e+02   7.9849052e-01   7.7120329e-01   7.2987980e-01   7.0098421e-01   7.8416634e-01
   5.7483871e+02   8.1535571e-01   8.2521661e-01   7.3112214e-01   7.1699092e-01   7.8971857e-01
   5.8451613e+02   8.2549823e-01   8.2811122e-01   7.6960617e-01   7.4680705e-01   8.2989562e-01
   5.9419355e+02   8.3216639e-01   8.2893547e-01   7.9973292e-01   7.6487373e-01   8.3435374e-01
   6.0387097e+02   8.3796390e-01   8.2931006e-01   8.0220532e-01   7.6801709e-01   8.3932167e-01
   6.1354839e+02   8.4406969e-01   8.5350499e-01   7.9567885e-01   7.7431907e-01   8.1943619e-01
   6.2322581e+02   8.5006857e-01   8.5499587e-01   7.8022379e-01   7.5135424e-01   8.1070352e-01
   6.3290323e+02   8.5441126e-01   8.5958679e-01   7.8525800e-01   7.6363775e-01   8.1257325e-01
   6.4258065e+02   8.5525073e-01   8.6197320e-01   8.2970834e-01   8.2761883e-01   8.6157423e-01
   6.5225806e+02   8.5130333e-01   8.5352508e-01   8.1907934e-01   8.1312276e-01   8.2931608e-01
   6.6193548e+02   8.4240444e-01   8.5334246e-01   7.9237348e-01   8.0256352e-01   8.0984324e-01
   6.7161290e+02   8.2958591e-01   8.5273503e-01   7.7507997e-01   7.7904936e-01   7.9778522e-01
   6.8129032e+02   8.1473467e-01   8.4394853e-01   7.5392210e-01   7.5759518e-01   7.7073753e-01
   6.9096774e+02   8.0003187e-01   8.0171636e-01   7.3888332e-01   7.6069276e-01   7.4392354e-01
   7.0064516e+02   7.8742919e-01   7.9264928e-01   7.8945512e-01   7.9227893e-01   7.7692229e-01
   7.1032258e+02   7.7834693e-01   7.8871350e-01   7.3795462e-01   7.2632944e-01   7.2851664e-01
   7.2000000e+02   7.7362355e-01   7.8630290e-01   6.5955150e-01   6.4187076e-01   6.6493136e-01


==> FigureData/building_signatures2.dat <==
   x		   y1		   y2		   y3		   y4		   y5
   4.2000000e+02   5.2028121e-02   4.4981110e-02   1.1947908e-02   1.3199054e-02   2.0259015e-02
   4.2967742e+02   5.8204512e-02   4.2305345e-02   1.3811651e-02   1.7669947e-02   1.9504489e-02
   4.3935484e+02   6.9517610e-02   3.7869975e-02   3.4770258e-02   2.6947433e-02   3.7096497e-02
   4.4903226e+02   8.4195975e-02   3.6049789e-02   3.9634466e-02   3.7460899e-02   4.4569410e-02
   4.5870968e+02   1.0024609e-01   1.1698922e-01   5.3224999e-02   5.0720989e-02   6.7030974e-02
   4.6838710e+02   1.1599276e-01   1.1068473e-01   6.0394451e-02   5.7099260e-02   7.3646098e-02
   4.7806452e+02   1.3046295e-01   9.7459449e-02   7.0373945e-02   6.8528267e-02   9.0960287e-02
   4.8774194e+02   1.4350231e-01   8.3853583e-02   8.5199967e-02   8.1086442e-02   1.1236108e-01
   4.9741935e+02   1.5559760e-01   1.5952281e-01   9.4931841e-02   9.4010834e-02   1.3979059e-01
   5.0709677e+02   1.6748945e-01   1.4552245e-01   1.0498282e-01   9.8771649e-02   1.4405182e-01
   5.1677419e+02   1.7973654e-01   1.3133520e-01   1.1745179e-01   1.0850690e-01   1.7544724e-01
   5.2645161e+02   1.9238696e-01   1.2093640e-01   1.2913430e-01   1.2361334e-01   1.9217379e-01
   5.3612903e+02   2.0488350e-01   1.9787601e-01   1.4172514e-01   1.3298238e-01   2.0721446e-01
   5.4580645e+02   2.1622957e-01   1.9262023e-01   1.5751305e-01   1.5204089e-01   2.2503109e-01
   5.5548387e+02   2.2534712e-01   1.8763095e-01   1.6703804e-01   1.6343938e-01   2.4671328e-01
   5.6516129e+02   2.3148967e-01   1.8190135e-01   1.7097943e-01   1.5977722e-01   2.3163018e-01
   5.7483871e+02   2.3455539e-01   2.0607244e-01   1.7272304e-01   1.6221866e-01   2.3317425e-01
   5.8451613e+02   2.3518434e-01   2.0546505e-01   1.8338864e-01   1.7280842e-01   2.5342920e-01
   5.9419355e+02   2.3460440e-01   2.0982530e-01   1.9396868e-01   1.8023957e-01   2.5518000e-01
   6.0387097e+02   2.3427304e-01   2.1272298e-01   1.9357198e-01   1.7918669e-01   2.5333256e-01
   6.1354839e+02   2.3543783e-01   2.1246728e-01   1.9157806e-01   1.7615015e-01   2.5217253e-01
   6.2322581e+02   2.3876037e-01   2.1565970e-01   1.9002384e-01   1.7782864e-01   2.4814706e-01
   6.3290323e+02   2.4412729e-01   2.2240058e-01   1.9678126e-01   1.8355077e-01   2.3939326e-01
   6.4258065e+02   2.5070333e-01   2.2886526e-01   2.1087818e-01   2.0125124e-01   2.6305860e-01
   6.5225806e+02   2.5720566e-01   2.3743114e-01   2.1065186e-01   2.0120546e-01   2.5547001e-01
   6.6193548e+02   2.6231167e-01   2.4320649e-01   2.0948254e-01   2.0119020e-01   2.4901424e-01
   6.7161290e+02   2.6506515e-01   2.4784874e-01   2.0970383e-01   2.0448615e-01   2.4430096e-01
   6.8129032e+02   2.6516467e-01   2.4882448e-01   2.0310140e-01   1.9406424e-01   2.3335819e-01
   6.9096774e+02   2.6304409e-01   2.3916932e-01   2.0118967e-01   2.0573739e-01   2.3401685e-01
   7.0064516e+02   2.5972576e-01   2.3919744e-01   2.1555279e-01   2.1779202e-01   2.4374063e-01
   7.1032258e+02   2.5650480e-01   2.4105268e-01   2.1034028e-01   2.1252766e-01   2.2785944e-01
   7.2000000e+02   2.5455007e-01   2.4240576e-01   1.9282414e-01   2.1095598e-01   2.0460530e-01


==> FigureData/building_signatures3.dat <==
   x		   y1		   y2		   y3		   y4		   y5
   4.2000000e+02   7.6729458e-02   6.5627070e-02   2.7049273e-02   3.1311513e-02   4.6433914e-02
   4.2967742e+02   8.7270101e-02   6.8932573e-02   2.9887468e-02   4.5029374e-02   4.7314499e-02
   4.3935484e+02   1.0713565e-01   7.6359662e-02   8.9079991e-02   6.8421454e-02   7.0285536e-02
   4.4903226e+02   1.3422554e-01   9.0988698e-02   9.8103531e-02   1.0258640e-01   1.1094356e-01
   4.5870968e+02   1.6610886e-01   1.7483285e-01   1.3269442e-01   1.4193942e-01   1.4147459e-01
   4.6838710e+02   2.0062065e-01   1.9341681e-01   1.5659411e-01   1.6940566e-01   1.7702590e-01
   4.7806452e+02   2.3631438e-01   2.0883923e-01   1.8697004e-01   2.0489815e-01   2.0918383e-01
   4.8774194e+02   2.7262396e-01   2.2752074e-01   2.2624438e-01   2.3636225e-01   2.4839304e-01
   4.9741935e+02   3.0969987e-01   3.3207622e-01   2.6463598e-01   2.7864500e-01   2.7741879e-01
   5.0709677e+02   3.4798863e-01   3.5086227e-01   2.9465681e-01   3.1161975e-01   3.1994766e-01
   5.1677419e+02   3.8771393e-01   3.6643812e-01   3.3647427e-01   3.4270237e-01   3.6096016e-01
   5.2645161e+02   4.2845179e-01   3.8524823e-01   3.8452151e-01   3.8796063e-01   4.0248173e-01
   5.3612903e+02   4.6895895e-01   4.9634146e-01   4.2762876e-01   4.3183032e-01   4.4543505e-01
   5.4580645e+02   5.0732612e-01   5.1246661e-01   4.8683694e-01   4.7388418e-01   4.9878561e-01
   5.5548387e+02   5.4141520e-01   5.2273360e-01   5.2258146e-01   5.1136034e-01   5.2906370e-01
   5.6516129e+02   5.6943734e-01   5.3164546e-01   5.3293681e-01   5.2654307e-01   5.4202521e-01
   5.7483871e+02   5.9047620e-01   5.9255577e-01   5.3523356e-01   5.3847562e-01   5.5062062e-01
   5.8451613e+02   6.0477547e-01   5.9777989e-01   5.6976515e-01   5.6408026e-01   5.7364470e-01
   5.9419355e+02   6.1367816e-01   5.9995168e-01   5.9618527e-01   5.7933928e-01   5.8186764e-01
   6.0387097e+02   6.1923244e-01   6.0037106e-01   6.0063124e-01   5.8010224e-01   5.9429437e-01
   6.1354839e+02   6.2358003e-01   6.2113698e-01   5.9781259e-01   5.7518883e-01   5.8178341e-01
   6.2322581e+02   6.2832469e-01   6.2159902e-01   5.9350318e-01   5.6197452e-01   5.7949126e-01
   6.3290323e+02   6.3409078e-01   6.2392498e-01   6.0481691e-01   5.7975128e-01   5.9028715e-01
   6.4258065e+02   6.4041391e-01   6.2733908e-01   6.4450389e-01   6.3036545e-01   6.2516969e-01
   6.5225806e+02   6.4600439e-01   6.4741275e-01   6.3885391e-01   6.3369192e-01   6.0814708e-01
   6.6193548e+02   6.4929234e-01   6.5003677e-01   6.2511730e-01   6.1870756e-01   5.8808202e-01
   6.7161290e+02   6.4907564e-01   6.5076754e-01   6.1626852e-01   6.1895171e-01   5.8626419e-01
   6.8129032e+02   6.4504481e-01   6.4795444e-01   6.0373670e-01   6.0059510e-01   5.7653433e-01
   6.9096774e+02   6.3800827e-01   6.3568308e-01   5.9662372e-01   5.9481193e-01   5.6168866e-01
   7.0064516e+02   6.2973586e-01   6.3179077e-01   6.4075589e-01   6.3405814e-01   6.0031611e-01
   7.1032258e+02   6.2246379e-01   6.3000908e-01   6.0839415e-01   6.0169375e-01   5.8323449e-01
   7.2000000e+02   6.1822557e-01   6.2914948e-01   5.4929107e-01   5.6487373e-01   5.3764695e-01


==> FigureData/learning_CSNET.dat <==
   x		   y
   0.0000000e+00   1.6140781e+01
   1.0000000e+00   2.0505864e+01
   2.0000000e+00   1.9363511e+01
   3.0000000e+00   2.1899996e+01
   4.0000000e+00   2.2408565e+01
   5.0000000e+00   2.2672979e+01
   6.0000000e+00   2.2968727e+01
   7.0000000e+00   2.2864629e+01
   8.0000000e+00   2.2853400e+01
   9.0000000e+00   2.2734968e+01
   1.0000000e+01   2.3506597e+01
   1.1000000e+01   2.3317804e+01
   1.2000000e+01   2.1493194e+01
   1.3000000e+01   2.3183782e+01
   1.4000000e+01   2.4022326e+01
   1.5000000e+01   2.4230217e+01
   1.6000000e+01   2.3811370e+01
   1.7000000e+01   2.4002423e+01
   1.8000000e+01   2.3916359e+01
   1.9000000e+01   2.4116622e+01
   2.0000000e+01   2.4222693e+01
   2.1000000e+01   2.4376856e+01
   2.2000000e+01   2.4506255e+01
   2.3000000e+01   2.4386753e+01
   2.4000000e+01   2.4739525e+01
   2.5000000e+01   2.4350412e+01
   2.6000000e+01   2.5063926e+01
   2.7000000e+01   2.4868149e+01
   2.8000000e+01   2.2566019e+01
   2.9000000e+01   2.4710564e+01
   3.0000000e+01   2.5207569e+01
   3.1000000e+01   2.5335847e+01
   3.2000000e+01   2.5416599e+01
   3.3000000e+01   2.5518170e+01
   3.4000000e+01   2.5326177e+01
   3.5000000e+01   2.5197425e+01
   3.6000000e+01   2.5507831e+01
   3.7000000e+01   2.5059810e+01
   3.8000000e+01   2.5532211e+01
   3.9000000e+01   2.5254906e+01
   4.0000000e+01   2.5195246e+01
   4.1000000e+01   2.5606030e+01
   4.2000000e+01   2.3605827e+01
   4.3000000e+01   2.5569553e+01
   4.4000000e+01   2.5904410e+01
   4.5000000e+01   2.5943779e+01
   4.6000000e+01   2.6033199e+01
   4.7000000e+01   2.5947993e+01
   4.8000000e+01   2.5528208e+01
   4.9000000e+01   2.5895844e+01
   5.0000000e+01   2.5918191e+01
   5.1000000e+01   2.5921255e+01
   5.2000000e+01   2.6017937e+01
   5.3000000e+01   2.6127506e+01
   5.4000000e+01   2.6122440e+01
   5.5000000e+01   2.6148296e+01
   5.6000000e+01   2.5358828e+01
   5.7000000e+01   2.5228871e+01
   5.8000000e+01   2.4523492e+01
   5.9000000e+01   2.6180956e+01
   6.0000000e+01   2.6321598e+01
   6.1000000e+01   2.6376529e+01
   6.2000000e+01   2.6451270e+01
   6.3000000e+01   2.6154396e+01
   6.4000000e+01   2.6315404e+01
   6.5000000e+01   2.6295908e+01
   6.6000000e+01   2.5160287e+01
   6.7000000e+01   2.6347786e+01
   6.8000000e+01   2.6419452e+01
   6.9000000e+01   2.6567821e+01
   7.0000000e+01   2.6170795e+01
   7.1000000e+01   2.6314284e+01
   7.2000000e+01   2.6518117e+01
   7.3000000e+01   2.6675263e+01
   7.4000000e+01   2.6648077e+01
   7.5000000e+01   2.6582120e+01
   7.6000000e+01   2.5654412e+01
   7.7000000e+01   2.6620826e+01
   7.8000000e+01   2.6714799e+01
   7.9000000e+01   2.6618478e+01
   8.0000000e+01   2.5900617e+01
   8.1000000e+01   2.5761396e+01
   8.2000000e+01   2.5186419e+01
   8.3000000e+01   2.6481761e+01
   8.4000000e+01   2.6626393e+01
   8.5000000e+01   2.6737085e+01
   8.6000000e+01   2.6799828e+01
   8.7000000e+01   2.6642907e+01
   8.8000000e+01   2.6561237e+01
   8.9000000e+01   2.6754533e+01
   9.0000000e+01   2.6853534e+01
   9.1000000e+01   2.6716505e+01
   9.2000000e+01   2.6172902e+01
   9.3000000e+01   2.4986121e+01
   9.4000000e+01   2.6512843e+01
   9.5000000e+01   2.6809532e+01
   9.6000000e+01   2.6787111e+01
   9.7000000e+01   2.6868893e+01
   9.8000000e+01   2.6922220e+01
   9.9000000e+01   2.6995563e+01
   1.0000000e+02   2.6980598e+01
   1.0100000e+02   2.6224318e+01
   1.0200000e+02   2.4989519e+01
   1.0300000e+02   2.6625703e+01
   1.0400000e+02   2.6968058e+01
   1.0500000e+02   2.7041404e+01
   1.0600000e+02   2.7079755e+01
   1.0700000e+02   2.7097417e+01
   1.0800000e+02   2.7096783e+01
   1.0900000e+02   2.7081449e+01
   1.1000000e+02   2.7138351e+01
   1.1100000e+02   2.7153614e+01
   1.1200000e+02   2.6990332e+01
   1.1300000e+02   2.6793927e+01
   1.1400000e+02   2.6367572e+01
   1.1500000e+02   2.5827797e+01
   1.1600000e+02   2.5809133e+01
   1.1700000e+02   2.6905393e+01
   1.1800000e+02   2.6982352e+01
   1.1900000e+02   2.7139077e+01
   1.2000000e+02   2.7131199e+01
   1.2100000e+02   2.7215940e+01
   1.2200000e+02   2.7181603e+01
   1.2300000e+02   2.6450746e+01
   1.2400000e+02   2.5148923e+01
   1.2500000e+02   2.6684480e+01
   1.2600000e+02   2.7085526e+01
   1.2700000e+02   2.7177006e+01
   1.2800000e+02   2.7232239e+01
   1.2900000e+02   2.7278673e+01
   1.3000000e+02   2.7298301e+01
   1.3100000e+02   2.7310658e+01
   1.3200000e+02   2.7289615e+01
   1.3300000e+02   2.7031418e+01
   1.3400000e+02   2.5981842e+01
   1.3500000e+02   2.6935861e+01
   1.3600000e+02   2.6956890e+01
   1.3700000e+02   2.6871147e+01
   1.3800000e+02   2.7288566e+01
   1.3900000e+02   2.6853652e+01
   1.4000000e+02   2.7268325e+01
   1.4100000e+02   2.7026089e+01
   1.4200000e+02   2.7346415e+01
   1.4300000e+02   2.7301747e+01
   1.4400000e+02   2.6889380e+01
   1.4500000e+02   2.5184385e+01
   1.4600000e+02   2.6695259e+01
   1.4700000e+02   2.7188718e+01
   1.4800000e+02   2.7268483e+01
   1.4900000e+02   2.7353615e+01
   1.5000000e+02   2.7127037e+01
   1.5100000e+02   2.7361682e+01
   1.5200000e+02   2.6670618e+01
   1.5300000e+02   2.7184106e+01
   1.5400000e+02   2.7013361e+01
   1.5500000e+02   2.7374728e+01
   1.5600000e+02   2.6706937e+01
   1.5700000e+02   2.7227168e+01
   1.5800000e+02   2.7256653e+01
   1.5900000e+02   2.7369853e+01
   1.6000000e+02   2.6510813e+01
   1.6100000e+02   2.7178511e+01
   1.6200000e+02   2.7379142e+01
   1.6300000e+02   2.7360675e+01
   1.6400000e+02   2.7043170e+01
   1.6500000e+02   2.7435491e+01
   1.6600000e+02   2.6758390e+01
   1.6700000e+02   2.7291660e+01
   1.6800000e+02   2.7051869e+01
   1.6900000e+02   2.7404380e+01
   1.7000000e+02   2.7215617e+01
   1.7100000e+02   2.7481081e+01
   1.7200000e+02   2.6986716e+01
   1.7300000e+02   2.7377689e+01
   1.7400000e+02   2.6486763e+01
   1.7500000e+02   2.7121590e+01
   1.7600000e+02   2.7461569e+01
   1.7700000e+02   2.7271440e+01
   1.7800000e+02   2.7537778e+01
   1.7900000e+02   2.7292850e+01
   1.8000000e+02   2.7257180e+01
   1.8100000e+02   2.6563551e+01
   1.8200000e+02   2.7098191e+01
   1.8300000e+02   2.7453041e+01
   1.8400000e+02   2.7136995e+01
   1.8500000e+02   2.7456197e+01
   1.8600000e+02   2.7124497e+01
   1.8700000e+02   2.7407604e+01
   1.8800000e+02   2.7004108e+01
   1.8900000e+02   2.7417239e+01
   1.9000000e+02   2.7452342e+01
   1.9100000e+02   2.7564964e+01
   1.9200000e+02   2.7045942e+01
   1.9300000e+02   2.7460462e+01
   1.9400000e+02   2.6727895e+01
   1.9500000e+02   2.7284854e+01
   1.9600000e+02   2.7530019e+01
   1.9700000e+02   2.7409569e+01
   1.9800000e+02   2.7618468e+01
   1.9900000e+02   2.7040069e+01
   2.0000000e+02   2.7485194e+01
   2.0100000e+02   2.7075039e+01
   2.0200000e+02   2.7479021e+01
   2.0300000e+02   2.7077342e+01
   2.0400000e+02   2.7290663e+01
   2.0500000e+02   2.7472596e+01
   2.0600000e+02   2.6539533e+01
   2.0700000e+02   2.7238541e+01
   2.0800000e+02   2.7450798e+01
   2.0900000e+02   2.7554388e+01
   2.1000000e+02   2.7517634e+01
   2.1100000e+02   2.7563628e+01
   2.1200000e+02   2.7352496e+01
   2.1300000e+02   2.7437472e+01
   2.1400000e+02   2.7118193e+01
   2.1500000e+02   2.7508074e+01
   2.1600000e+02   2.7455375e+01
   2.1700000e+02   2.7595968e+01
   2.1800000e+02   2.7254189e+01
   2.1900000e+02   2.7476708e+01
   2.2000000e+02   2.6979131e+01
   2.2100000e+02   2.7444916e+01
   2.2200000e+02   2.7525115e+01
   2.2300000e+02   2.7607020e+01
   2.2400000e+02   2.7587843e+01
   2.2500000e+02   2.7513306e+01
   2.2600000e+02   2.6924751e+01
   2.2700000e+02   2.7483943e+01
   2.2800000e+02   2.7316081e+01
   2.2900000e+02   2.7585220e+01
   2.3000000e+02   2.7513313e+01
   2.3100000e+02   2.7631446e+01
   2.3200000e+02   2.7406612e+01
   2.3300000e+02   2.7569877e+01
   2.3400000e+02   2.7227374e+01
   2.3500000e+02   2.7584456e+01
   2.3600000e+02   2.7401464e+01
   2.3700000e+02   2.7625218e+01
   2.3800000e+02   2.7401574e+01
   2.3900000e+02   2.7666455e+01
   2.4000000e+02   2.6883653e+01
   2.4100000e+02   2.7465017e+01
   2.4200000e+02   2.7572177e+01
   2.4300000e+02   2.7715984e+01
   2.4400000e+02   2.7729770e+01
   2.4500000e+02   2.7782590e+01
   2.4600000e+02   2.7744651e+01
   2.4700000e+02   2.7604140e+01
   2.4800000e+02   2.7408973e+01
   2.4900000e+02   2.7304730e+01
   2.5000000e+02   2.7493550e+01
   2.5100000e+02   2.7561047e+01
   2.5200000e+02   2.7132581e+01
   2.5300000e+02   2.7618259e+01
   2.5400000e+02   2.7509495e+01
   2.5500000e+02   2.7744505e+01
   2.5600000e+02   2.7723887e+01
   2.5700000e+02   2.7804220e+01
   2.5800000e+02   2.7696250e+01
   2.5900000e+02   2.7465773e+01
   2.6000000e+02   2.7619608e+01
   2.6100000e+02   2.6663353e+01
   2.6200000e+02   2.7241805e+01
   2.6300000e+02   2.7357560e+01
   2.6400000e+02   2.7650266e+01
   2.6500000e+02   2.7657457e+01
   2.6600000e+02   2.7738433e+01
   2.6700000e+02   2.7810109e+01
   2.6800000e+02   2.7813927e+01
   2.6900000e+02   2.7866796e+01
   2.7000000e+02   2.7882010e+01
   2.7100000e+02   2.7887104e+01
   2.7200000e+02   2.7658483e+01
   2.7300000e+02   2.7695254e+01
   2.7400000e+02   2.7207929e+01
   2.7500000e+02   2.7403874e+01
   2.7600000e+02   2.7078352e+01
   2.7700000e+02   2.7614276e+01
   2.7800000e+02   2.7598048e+01
   2.7900000e+02   2.7737952e+01
   2.8000000e+02   2.7702917e+01
   2.8100000e+02   2.7795931e+01
   2.8200000e+02   2.7808670e+01
   2.8300000e+02   2.7844219e+01
   2.8400000e+02   2.7821234e+01
   2.8500000e+02   2.7853559e+01
   2.8600000e+02   2.7855685e+01
   2.8700000e+02   2.7880891e+01
   2.8800000e+02   2.7807202e+01
   2.8900000e+02   2.7851120e+01
   2.9000000e+02   2.7881433e+01
   2.9100000e+02   2.7887734e+01
   2.9200000e+02   2.7834933e+01
   2.9300000e+02   2.7821960e+01
   2.9400000e+02   2.7522013e+01
   2.9500000e+02   2.6801235e+01
   2.9600000e+02   2.5998065e+01
   2.9700000e+02   2.7085129e+01
   2.9800000e+02   2.7537010e+01
   2.9900000e+02   2.7540727e+01
   3.0000000e+02   2.7757023e+01
   3.0100000e+02   2.7672388e+01
   3.0200000e+02   2.7853031e+01
   3.0300000e+02   2.7786672e+01
   3.0400000e+02   2.7855076e+01
   3.0500000e+02   2.7881066e+01
   3.0600000e+02   2.7717633e+01
   3.0700000e+02   2.7817115e+01
   3.0800000e+02   2.7608145e+01
   3.0900000e+02   2.7900574e+01
   3.1000000e+02   2.7681424e+01
   3.1100000e+02   2.7886068e+01
   3.1200000e+02   2.7679358e+01
   3.1300000e+02   2.7833472e+01
   3.1400000e+02   2.7832416e+01
   3.1500000e+02   2.7738232e+01
   3.1600000e+02   2.7839552e+01
   3.1700000e+02   2.7638646e+01
   3.1800000e+02   2.7876176e+01
   3.1900000e+02   2.7439066e+01
   3.2000000e+02   2.7764697e+01
   3.2100000e+02   2.7777409e+01
   3.2200000e+02   2.7933404e+01
   3.2300000e+02   2.7654182e+01
   3.2400000e+02   2.7924848e+01
   3.2500000e+02   2.7489664e+01
   3.2600000e+02   2.7869860e+01
   3.2700000e+02   2.7812562e+01
   3.2800000e+02   2.7925447e+01
   3.2900000e+02   2.7621948e+01
   3.3000000e+02   2.7924314e+01
   3.3100000e+02   2.7643411e+01
   3.3200000e+02   2.7902021e+01
   3.3300000e+02   2.7696153e+01
   3.3400000e+02   2.7938223e+01
   3.3500000e+02   2.7646143e+01
   3.3600000e+02   2.7897604e+01
   3.3700000e+02   2.7744746e+01
   3.3800000e+02   2.7933890e+01
   3.3900000e+02   2.7547193e+01
   3.4000000e+02   2.7865704e+01
   3.4100000e+02   2.7775923e+01
   3.4200000e+02   2.7928146e+01
   3.4300000e+02   2.7614286e+01
   3.4400000e+02   2.7896573e+01
   3.4500000e+02   2.7803303e+01
   3.4600000e+02   2.7937719e+01
   3.4700000e+02   2.7655872e+01
   3.4800000e+02   2.7913760e+01
   3.4900000e+02   2.7372007e+01
   3.5000000e+02   2.7796304e+01
   3.5100000e+02   2.7763353e+01
   3.5200000e+02   2.7789490e+01
   3.5300000e+02   2.7784121e+01
   3.5400000e+02   2.7851491e+01
   3.5500000e+02   2.7822579e+01
   3.5600000e+02   2.7880515e+01
   3.5700000e+02   2.7840619e+01
   3.5800000e+02   2.7918871e+01
   3.5900000e+02   2.7889025e+01
   3.6000000e+02   2.7979167e+01
   3.6100000e+02   2.7914651e+01
   3.6200000e+02   2.7991943e+01
   3.6300000e+02   2.7865996e+01
   3.6400000e+02   2.7958942e+01
   3.6500000e+02   2.7949113e+01
   3.6600000e+02   2.7691233e+01
   3.6700000e+02   2.7914246e+01
   3.6800000e+02   2.7914325e+01
   3.6900000e+02   2.7724833e+01
   3.7000000e+02   2.7737888e+01
   3.7100000e+02   2.7185327e+01
   3.7200000e+02   2.7690951e+01
   3.7300000e+02   2.7732958e+01
   3.7400000e+02   2.7820935e+01
   3.7500000e+02   2.7768514e+01
   3.7600000e+02   2.7867804e+01
   3.7700000e+02   2.7770947e+01
   3.7800000e+02   2.7871744e+01
   3.7900000e+02   2.7786328e+01
   3.8000000e+02   2.7857896e+01
   3.8100000e+02   2.7770806e+01
   3.8200000e+02   2.7888024e+01
   3.8300000e+02   2.7726650e+01
   3.8400000e+02   2.7946666e+01
   3.8500000e+02   2.7705867e+01
   3.8600000e+02   2.7931113e+01
   3.8700000e+02   2.7650041e+01
   3.8800000e+02   2.7928710e+01
   3.8900000e+02   2.7527139e+01
   3.9000000e+02   2.7757933e+01
   3.9100000e+02   2.7152457e+01
   3.9200000e+02   2.7701971e+01
   3.9300000e+02   2.7529881e+01
   3.9400000e+02   2.7884261e+01
   3.9500000e+02   2.7684812e+01
   3.9600000e+02   2.7967682e+01
   3.9700000e+02   2.7715557e+01
   3.9800000e+02   2.7970438e+01
   3.9900000e+02   2.7786673e+01
   4.0000000e+02   2.8028385e+01
   4.0100000e+02   2.7813267e+01
   4.0200000e+02   2.8074000e+01
   4.0300000e+02   2.7944493e+01
   4.0400000e+02   2.8075722e+01
   4.0500000e+02   2.8073785e+01
   4.0600000e+02   2.8094079e+01
   4.0700000e+02   2.7956140e+01
   4.0800000e+02   2.7969369e+01
   4.0900000e+02   2.7496967e+01
   4.1000000e+02   2.7686936e+01
   4.1100000e+02   2.7978103e+01
   4.1200000e+02   2.8038257e+01
   4.1300000e+02   2.8135335e+01
   4.1400000e+02   2.7916650e+01
   4.1500000e+02   2.8141744e+01
   4.1600000e+02   2.7642049e+01
   4.1700000e+02   2.7943845e+01
   4.1800000e+02   2.7976325e+01
   4.1900000e+02   2.8104298e+01
   4.2000000e+02   2.7962111e+01
   4.2100000e+02   2.8116290e+01
   4.2200000e+02   2.7884541e+01
   4.2300000e+02   2.8100794e+01
   4.2400000e+02   2.7802987e+01
   4.2500000e+02   2.8080534e+01
   4.2600000e+02   2.7960960e+01
   4.2700000e+02   2.8140613e+01
   4.2800000e+02   2.7783900e+01
   4.2900000e+02   2.8087042e+01
   4.3000000e+02   2.7712320e+01
   4.3100000e+02   2.8046700e+01
   4.3200000e+02   2.8141263e+01
   4.3300000e+02   2.8166235e+01
   4.3400000e+02   2.8202868e+01
   4.3500000e+02   2.8169812e+01
   4.3600000e+02   2.8191993e+01
   4.3700000e+02   2.8152356e+01
   4.3800000e+02   2.8031647e+01
   4.3900000e+02   2.6420849e+01
   4.4000000e+02   2.7352743e+01
   4.4100000e+02   2.7747772e+01
   4.4200000e+02   2.8034294e+01
   4.4300000e+02   2.8111490e+01
   4.4400000e+02   2.8125436e+01
   4.4500000e+02   2.8130217e+01
   4.4600000e+02   2.8192095e+01
   4.4700000e+02   2.8217928e+01
   4.4800000e+02   2.8221513e+01
   4.4900000e+02   2.8206386e+01
   4.5000000e+02   2.8148479e+01
   4.5100000e+02   2.8194934e+01
   4.5200000e+02   2.8075847e+01
   4.5300000e+02   2.8188172e+01
   4.5400000e+02   2.7543117e+01
   4.5500000e+02   2.7279774e+01
   4.5600000e+02   2.7872893e+01
   4.5700000e+02   2.7594025e+01
   4.5800000e+02   2.8037484e+01
   4.5900000e+02   2.7841779e+01
   4.6000000e+02   2.8111376e+01
   4.6100000e+02   2.7984237e+01
   4.6200000e+02   2.8200384e+01
   4.6300000e+02   2.8095127e+01
   4.6400000e+02   2.8223781e+01
   4.6500000e+02   2.8187386e+01
   4.6600000e+02   2.8242832e+01
   4.6700000e+02   2.8145978e+01
   4.6800000e+02   2.8195251e+01
   4.6900000e+02   2.7967553e+01
   4.7000000e+02   2.7820311e+01
   4.7100000e+02   2.7821068e+01
   4.7200000e+02   2.8095296e+01
   4.7300000e+02   2.7974390e+01
   4.7400000e+02   2.8194540e+01
   4.7500000e+02   2.8055674e+01
   4.7600000e+02   2.8218206e+01
   4.7700000e+02   2.8230828e+01
   4.7800000e+02   2.8224481e+01
   4.7900000e+02   2.8075050e+01
   4.8000000e+02   2.7805298e+01
   4.8100000e+02   2.8074044e+01
   4.8200000e+02   2.7679081e+01
   4.8300000e+02   2.8129974e+01
   4.8400000e+02   2.7944619e+01
   4.8500000e+02   2.8018864e+01
   4.8600000e+02   2.7860352e+01
   4.8700000e+02   2.8155334e+01
   4.8800000e+02   2.8171987e+01
   4.8900000e+02   2.8166295e+01
   4.9000000e+02   2.8232959e+01
   4.9100000e+02   2.8232224e+01
   4.9200000e+02   2.8247319e+01
   4.9300000e+02   2.8282032e+01
   4.9400000e+02   2.8297321e+01
   4.9500000e+02   2.8052785e+01
   4.9600000e+02   2.7943572e+01
   4.9700000e+02   2.6739748e+01
   4.9800000e+02   2.7336602e+01
   4.9900000e+02   2.8035265e+01
   5.0000000e+02   2.8071671e+01
   5.0100000e+02   2.8143005e+01
   5.0200000e+02   2.8079192e+01
   5.0300000e+02   2.8147242e+01
   5.0400000e+02   2.8109752e+01
   5.0500000e+02   2.8202562e+01
   5.0600000e+02   2.8203911e+01
   5.0700000e+02   2.8261961e+01
   5.0800000e+02   2.8275665e+01
   5.0900000e+02   2.8287825e+01
   5.1000000e+02   2.8308052e+01
   5.1100000e+02   2.8303178e+01
   5.1200000e+02   2.8168862e+01


==> FigureData/learning_LADMM2.dat <==
   x  		   y
   0.0000000e+00   1.5972413e+01
   1.0000000e+00   2.1028657e+01
   2.0000000e+00   2.2847440e+01
   3.0000000e+00   2.4072404e+01
   4.0000000e+00   2.4014572e+01
   5.0000000e+00   2.5101936e+01
   6.0000000e+00   2.5318184e+01
   7.0000000e+00   2.5812692e+01
   8.0000000e+00   2.5671739e+01
   9.0000000e+00   2.6235860e+01
   1.0000000e+01   2.6441486e+01
   1.1000000e+01   2.6529289e+01
   1.2000000e+01   2.6689967e+01
   1.3000000e+01   2.6744098e+01
   1.4000000e+01   2.6881724e+01
   1.5000000e+01   2.6963072e+01
   1.6000000e+01   2.7052176e+01
   1.7000000e+01   2.7118393e+01
   1.8000000e+01   2.7170125e+01
   1.9000000e+01   2.7242691e+01
   2.0000000e+01   2.7296561e+01
   2.1000000e+01   2.7367861e+01
   2.2000000e+01   2.7373733e+01
   2.3000000e+01   2.7457680e+01
   2.4000000e+01   2.7468828e+01
   2.5000000e+01   2.7577460e+01
   2.6000000e+01   2.7420818e+01
   2.7000000e+01   2.7530508e+01
   2.8000000e+01   2.7618135e+01
   2.9000000e+01   2.7617384e+01
   3.0000000e+01   2.7693526e+01
   3.1000000e+01   2.7720934e+01
   3.2000000e+01   2.7749251e+01
   3.3000000e+01   2.7745601e+01
   3.4000000e+01   2.7854602e+01
   3.5000000e+01   2.7781328e+01
   3.6000000e+01   2.7929397e+01
   3.7000000e+01   2.7982548e+01
   3.8000000e+01   2.8008945e+01
   3.9000000e+01   2.8034126e+01
   4.0000000e+01   2.8068353e+01
   4.1000000e+01   2.8100556e+01
   4.2000000e+01   2.8121162e+01
   4.3000000e+01   2.8129011e+01
   4.4000000e+01   2.8099767e+01
   4.5000000e+01   2.8066199e+01
   4.6000000e+01   2.8198212e+01
   4.7000000e+01   2.8258674e+01
   4.8000000e+01   2.8294212e+01
   4.9000000e+01   2.8324499e+01
   5.0000000e+01   2.8340740e+01
   5.1000000e+01   2.8348743e+01
   5.2000000e+01   2.8287119e+01
   5.3000000e+01   2.8241287e+01
   5.4000000e+01   2.8193667e+01
   5.5000000e+01   2.8398622e+01
   5.6000000e+01   2.8335708e+01
   5.7000000e+01   2.8291734e+01
   5.8000000e+01   2.8498791e+01
   5.9000000e+01   2.8526018e+01
   6.0000000e+01   2.8379907e+01
   6.1000000e+01   2.8557513e+01
   6.2000000e+01   2.8537113e+01
   6.3000000e+01   2.8560238e+01
   6.4000000e+01   2.8694509e+01
   6.5000000e+01   2.8728498e+01
   6.6000000e+01   2.8743949e+01
   6.7000000e+01   2.8746871e+01
   6.8000000e+01   2.8763350e+01
   6.9000000e+01   2.8748161e+01
   7.0000000e+01   2.8739661e+01
   7.1000000e+01   2.8142066e+01
   7.2000000e+01   2.8314193e+01
   7.3000000e+01   2.8567893e+01
   7.4000000e+01   2.8711962e+01
   7.5000000e+01   2.8885937e+01
   7.6000000e+01   2.8839457e+01
   7.7000000e+01   2.8847244e+01
   7.8000000e+01   2.8969399e+01
   7.9000000e+01   2.8980119e+01
   8.0000000e+01   2.8981833e+01
   8.1000000e+01   2.9014930e+01
   8.2000000e+01   2.9054753e+01
   8.3000000e+01   2.8873584e+01
   8.4000000e+01   2.8745912e+01
   8.5000000e+01   2.9050221e+01
   8.6000000e+01   2.9117186e+01
   8.7000000e+01   2.9140701e+01
   8.8000000e+01   2.9178195e+01
   8.9000000e+01   2.9158034e+01
   9.0000000e+01   2.9016028e+01
   9.1000000e+01   2.8899620e+01
   9.2000000e+01   2.7881396e+01
   9.3000000e+01   2.8681009e+01
   9.4000000e+01   2.8991335e+01
   9.5000000e+01   2.9084924e+01
   9.6000000e+01   2.9136773e+01
   9.7000000e+01   2.9153172e+01
   9.8000000e+01   2.9095060e+01
   9.9000000e+01   2.9211431e+01
   1.0000000e+02   2.9186665e+01
   1.0100000e+02   2.9268530e+01
   1.0200000e+02   2.9273030e+01
   1.0300000e+02   2.9128862e+01
   1.0400000e+02   2.9187876e+01
   1.0500000e+02   2.9366504e+01
   1.0600000e+02   2.9284006e+01
   1.0700000e+02   2.9293196e+01
   1.0800000e+02   2.9442569e+01
   1.0900000e+02   2.9094163e+01
   1.1000000e+02   2.9425076e+01
   1.1100000e+02   2.9409753e+01
   1.1200000e+02   2.9462794e+01
   1.1300000e+02   2.9491385e+01
   1.1400000e+02   2.9473567e+01
   1.1500000e+02   2.9506473e+01
   1.1600000e+02   2.9535363e+01
   1.1700000e+02   2.9580359e+01
   1.1800000e+02   2.9072455e+01
   1.1900000e+02   2.9004590e+01
   1.2000000e+02   2.9450444e+01
   1.2100000e+02   2.9558111e+01
   1.2200000e+02   2.9424157e+01
   1.2300000e+02   2.9443482e+01
   1.2400000e+02   2.9532562e+01
   1.2500000e+02   2.9500526e+01
   1.2600000e+02   2.9378624e+01
   1.2700000e+02   2.9491805e+01
   1.2800000e+02   2.9577234e+01
   1.2900000e+02   2.9561292e+01
   1.3000000e+02   2.9660319e+01
   1.3100000e+02   2.9661804e+01
   1.3200000e+02   2.9628639e+01
   1.3300000e+02   2.9560867e+01
   1.3400000e+02   2.9686749e+01
   1.3500000e+02   2.9701092e+01
   1.3600000e+02   2.9541621e+01
   1.3700000e+02   2.9478168e+01
   1.3800000e+02   2.9631352e+01
   1.3900000e+02   2.9609806e+01
   1.4000000e+02   2.9736343e+01
   1.4100000e+02   2.9842095e+01
   1.4200000e+02   2.9873299e+01
   1.4300000e+02   2.9871999e+01
   1.4400000e+02   2.9887320e+01
   1.4500000e+02   2.9828808e+01
   1.4600000e+02   2.9867132e+01
   1.4700000e+02   2.9924468e+01
   1.4800000e+02   2.9761554e+01
   1.4900000e+02   2.9616917e+01
   1.5000000e+02   2.9798481e+01
   1.5100000e+02   2.9499546e+01
   1.5200000e+02   2.9820418e+01
   1.5300000e+02   2.9966954e+01
   1.5400000e+02   2.9946275e+01
   1.5500000e+02   3.0043968e+01
   1.5600000e+02   2.9988233e+01
   1.5700000e+02   3.0065662e+01
   1.5800000e+02   3.0010263e+01
   1.5900000e+02   3.0027509e+01
   1.6000000e+02   2.9947014e+01
   1.6100000e+02   2.9979029e+01
   1.6200000e+02   2.9999403e+01
   1.6300000e+02   2.9971182e+01
   1.6400000e+02   2.9829177e+01
   1.6500000e+02   2.9972773e+01
   1.6600000e+02   2.9868394e+01
   1.6700000e+02   2.9728294e+01
   1.6800000e+02   2.9686071e+01
   1.6900000e+02   2.9897114e+01
   1.7000000e+02   2.9951993e+01
   1.7100000e+02   2.9710615e+01
   1.7200000e+02   2.9877722e+01
   1.7300000e+02   2.9997049e+01
   1.7400000e+02   3.0020773e+01
   1.7500000e+02   2.9897120e+01
   1.7600000e+02   2.9877581e+01
   1.7700000e+02   2.9996635e+01
   1.7800000e+02   2.9957957e+01
   1.7900000e+02   3.0116399e+01
   1.8000000e+02   3.0043737e+01
   1.8100000e+02   3.0183467e+01
   1.8200000e+02   3.0164220e+01
   1.8300000e+02   3.0180146e+01
   1.8400000e+02   3.0087161e+01
   1.8500000e+02   2.9883422e+01
   1.8600000e+02   2.9859659e+01
   1.8700000e+02   2.9959748e+01
   1.8800000e+02   3.0120143e+01
   1.8900000e+02   3.0154419e+01
   1.9000000e+02   3.0200571e+01
   1.9100000e+02   3.0195810e+01
   1.9200000e+02   3.0249630e+01
   1.9300000e+02   3.0268454e+01
   1.9400000e+02   3.0249701e+01
   1.9500000e+02   3.0252381e+01
   1.9600000e+02   3.0239619e+01
   1.9700000e+02   3.0016291e+01
   1.9800000e+02   3.0224943e+01
   1.9900000e+02   3.0137719e+01
   2.0000000e+02   3.0197313e+01
   2.0100000e+02   3.0219434e+01
   2.0200000e+02   3.0317823e+01
   2.0300000e+02   3.0298858e+01
   2.0400000e+02   3.0357162e+01
   2.0500000e+02   3.0306277e+01
   2.0600000e+02   3.0345049e+01
   2.0700000e+02   3.0334266e+01
   2.0800000e+02   3.0267551e+01
   2.0900000e+02   3.0317176e+01
   2.1000000e+02   3.0237844e+01
   2.1100000e+02   3.0050747e+01
   2.1200000e+02   2.9966413e+01
   2.1300000e+02   3.0220057e+01
   2.1400000e+02   3.0278918e+01
   2.1500000e+02   3.0309624e+01
   2.1600000e+02   3.0416599e+01
   2.1700000e+02   3.0421520e+01
   2.1800000e+02   3.0392192e+01
   2.1900000e+02   3.0038733e+01
   2.2000000e+02   3.0321417e+01
   2.2100000e+02   3.0213876e+01
   2.2200000e+02   3.0302696e+01
   2.2300000e+02   3.0307454e+01
   2.2400000e+02   3.0333994e+01
   2.2500000e+02   3.0323293e+01
   2.2600000e+02   3.0158922e+01
   2.2700000e+02   3.0304950e+01
   2.2800000e+02   3.0340359e+01
   2.2900000e+02   3.0354593e+01
   2.3000000e+02   3.0418606e+01
   2.3100000e+02   3.0412814e+01
   2.3200000e+02   3.0486866e+01
   2.3300000e+02   3.0501923e+01
   2.3400000e+02   3.0440918e+01
   2.3500000e+02   3.0359714e+01
   2.3600000e+02   3.0371700e+01
   2.3700000e+02   3.0340439e+01
   2.3800000e+02   3.0328662e+01
   2.3900000e+02   3.0264544e+01
   2.4000000e+02   3.0161085e+01
   2.4100000e+02   3.0173362e+01
   2.4200000e+02   3.0295167e+01
   2.4300000e+02   3.0349815e+01
   2.4400000e+02   3.0380235e+01
   2.4500000e+02   3.0232110e+01
   2.4600000e+02   3.0058933e+01
   2.4700000e+02   3.0010297e+01
   2.4800000e+02   3.0156421e+01
   2.4900000e+02   3.0199041e+01
   2.5000000e+02   3.0272153e+01
   2.5100000e+02   3.0300944e+01
   2.5200000e+02   3.0338484e+01
   2.5300000e+02   3.0368059e+01
   2.5400000e+02   3.0370931e+01
   2.5500000e+02   3.0415379e+01
   2.5600000e+02   3.0399300e+01
   2.5700000e+02   3.0398401e+01
   2.5800000e+02   3.0403530e+01
   2.5900000e+02   3.0361414e+01
   2.6000000e+02   3.0316941e+01
   2.6100000e+02   3.0317941e+01
   2.6200000e+02   3.0415946e+01
   2.6300000e+02   3.0399991e+01
   2.6400000e+02   3.0395332e+01
   2.6500000e+02   3.0403353e+01
   2.6600000e+02   3.0353429e+01
   2.6700000e+02   3.0356636e+01
   2.6800000e+02   3.0336806e+01
   2.6900000e+02   3.0401591e+01
   2.7000000e+02   3.0302824e+01
   2.7100000e+02   3.0398514e+01
   2.7200000e+02   3.0336910e+01
   2.7300000e+02   3.0430509e+01
   2.7400000e+02   3.0320335e+01
   2.7500000e+02   3.0301741e+01
   2.7600000e+02   3.0428409e+01
   2.7700000e+02   3.0409500e+01
   2.7800000e+02   3.0443514e+01
   2.7900000e+02   3.0381239e+01
   2.8000000e+02   3.0401727e+01
   2.8100000e+02   3.0399018e+01
   2.8200000e+02   3.0385119e+01
   2.8300000e+02   3.0392307e+01
   2.8400000e+02   3.0487681e+01
   2.8500000e+02   3.0515435e+01
   2.8600000e+02   3.0568714e+01
   2.8700000e+02   3.0585232e+01
   2.8800000e+02   3.0587963e+01
   2.8900000e+02   3.0560815e+01
   2.9000000e+02   3.0623094e+01
   2.9100000e+02   3.0582352e+01
   2.9200000e+02   3.0506471e+01
   2.9300000e+02   3.0549344e+01
   2.9400000e+02   3.0573294e+01
   2.9500000e+02   3.0431929e+01
   2.9600000e+02   3.0470650e+01
   2.9700000e+02   3.0385671e+01
   2.9800000e+02   3.0509883e+01
   2.9900000e+02   3.0481497e+01
   3.0000000e+02   3.0435013e+01
   3.0100000e+02   3.0275369e+01
   3.0200000e+02   3.0428827e+01
   3.0300000e+02   3.0421479e+01
   3.0400000e+02   3.0439294e+01
   3.0500000e+02   3.0441284e+01
   3.0600000e+02   3.0457068e+01
   3.0700000e+02   3.0475851e+01
   3.0800000e+02   3.0517998e+01
   3.0900000e+02   3.0550256e+01
   3.1000000e+02   3.0594978e+01
   3.1100000e+02   3.0643366e+01
   3.1200000e+02   3.0694110e+01
   3.1300000e+02   3.0686961e+01
   3.1400000e+02   3.0693570e+01
   3.1500000e+02   3.0680372e+01
   3.1600000e+02   3.0662063e+01
   3.1700000e+02   3.0704181e+01
   3.1800000e+02   3.0701988e+01
   3.1900000e+02   3.0692144e+01
   3.2000000e+02   3.0702022e+01
   3.2100000e+02   3.0672006e+01
   3.2200000e+02   3.0661610e+01
   3.2300000e+02   3.0624491e+01
   3.2400000e+02   3.0629582e+01
   3.2500000e+02   3.0634921e+01
   3.2600000e+02   3.0585205e+01
   3.2700000e+02   3.0392838e+01
   3.2800000e+02   3.0301003e+01
   3.2900000e+02   3.0522944e+01
   3.3000000e+02   3.0557410e+01
   3.3100000e+02   3.0512935e+01
   3.3200000e+02   3.0575589e+01
   3.3300000e+02   3.0539200e+01
   3.3400000e+02   3.0548278e+01
   3.3500000e+02   3.0549276e+01
   3.3600000e+02   3.0569115e+01
   3.3700000e+02   3.0585919e+01
   3.3800000e+02   3.0425192e+01
   3.3900000e+02   3.0506964e+01
   3.4000000e+02   3.0619911e+01
   3.4100000e+02   3.0696499e+01
   3.4200000e+02   3.0719167e+01
   3.4300000e+02   3.0698698e+01
   3.4400000e+02   3.0710101e+01
   3.4500000e+02   3.0562797e+01
   3.4600000e+02   3.0684642e+01
   3.4700000e+02   3.0707077e+01
   3.4800000e+02   3.0708973e+01
   3.4900000e+02   3.0785822e+01
   3.5000000e+02   3.0777708e+01
   3.5100000e+02   3.0747496e+01
   3.5200000e+02   3.0717400e+01
   3.5300000e+02   3.0697651e+01
   3.5400000e+02   3.0719063e+01
   3.5500000e+02   3.0563047e+01
   3.5600000e+02   3.0664022e+01
   3.5700000e+02   3.0604995e+01
   3.5800000e+02   3.0551079e+01
   3.5900000e+02   3.0679668e+01
   3.6000000e+02   3.0647693e+01
   3.6100000e+02   3.0608491e+01
   3.6200000e+02   3.0658855e+01
   3.6300000e+02   3.0667691e+01
   3.6400000e+02   3.0696374e+01
   3.6500000e+02   3.0679128e+01
   3.6600000e+02   3.0719298e+01
   3.6700000e+02   3.0707907e+01
   3.6800000e+02   3.0732753e+01
   3.6900000e+02   3.0758104e+01
   3.7000000e+02   3.0765010e+01
   3.7100000e+02   3.0780594e+01
   3.7200000e+02   3.0757897e+01
   3.7300000e+02   3.0796243e+01
   3.7400000e+02   3.0763919e+01
   3.7500000e+02   3.0780262e+01
   3.7600000e+02   3.0817485e+01
   3.7700000e+02   3.0802700e+01
   3.7800000e+02   3.0740103e+01
   3.7900000e+02   3.0776158e+01
   3.8000000e+02   3.0537498e+01
   3.8100000e+02   3.0696688e+01
   3.8200000e+02   3.0552071e+01
   3.8300000e+02   3.0682675e+01
   3.8400000e+02   3.0770133e+01
   3.8500000e+02   3.0775306e+01
   3.8600000e+02   3.0718090e+01
   3.8700000e+02   3.0829013e+01
   3.8800000e+02   3.0839533e+01
   3.8900000e+02   3.0850099e+01
   3.9000000e+02   3.0749491e+01
   3.9100000e+02   3.0835112e+01
   3.9200000e+02   3.0786731e+01
   3.9300000e+02   3.0807018e+01
   3.9400000e+02   3.0827446e+01
   3.9500000e+02   3.0661823e+01
   3.9600000e+02   3.0809774e+01
   3.9700000e+02   3.0815632e+01
   3.9800000e+02   3.0852265e+01
   3.9900000e+02   3.0813285e+01
   4.0000000e+02   3.0786664e+01
   4.0100000e+02   3.0805641e+01
   4.0200000e+02   3.0820499e+01
   4.0300000e+02   3.0876985e+01
   4.0400000e+02   3.0819754e+01
   4.0500000e+02   3.0848445e+01
   4.0600000e+02   3.0868623e+01
   4.0700000e+02   3.0854379e+01
   4.0800000e+02   3.0803664e+01
   4.0900000e+02   3.0780473e+01
   4.1000000e+02   3.0761364e+01
   4.1100000e+02   3.0723390e+01
   4.1200000e+02   3.0816069e+01
   4.1300000e+02   3.0792337e+01
   4.1400000e+02   3.0794172e+01
   4.1500000e+02   3.0832853e+01
   4.1600000e+02   3.0785074e+01
   4.1700000e+02   3.0811457e+01
   4.1800000e+02   3.0537019e+01
   4.1900000e+02   3.0719508e+01
   4.2000000e+02   3.0763460e+01
   4.2100000e+02   3.0676861e+01
   4.2200000e+02   3.0733922e+01
   4.2300000e+02   3.0762746e+01
   4.2400000e+02   3.0806492e+01
   4.2500000e+02   3.0737597e+01
   4.2600000e+02   3.0787292e+01
   4.2700000e+02   3.0785806e+01
   4.2800000e+02   3.0755793e+01
   4.2900000e+02   3.0783167e+01
   4.3000000e+02   3.0771296e+01
   4.3100000e+02   3.0534741e+01
   4.3200000e+02   3.0786517e+01
   4.3300000e+02   3.0799978e+01
   4.3400000e+02   3.0800490e+01
   4.3500000e+02   3.0802063e+01
   4.3600000e+02   3.0791243e+01
   4.3700000e+02   3.0685683e+01
   4.3800000e+02   3.0800099e+01
   4.3900000e+02   3.0815508e+01
   4.4000000e+02   3.0821395e+01
   4.4100000e+02   3.0897613e+01
   4.4200000e+02   3.0838741e+01
   4.4300000e+02   3.0876153e+01
   4.4400000e+02   3.0916378e+01
   4.4500000e+02   3.0815088e+01
   4.4600000e+02   3.0864668e+01
   4.4700000e+02   3.0897539e+01
   4.4800000e+02   3.0784835e+01
   4.4900000e+02   3.0866427e+01
   4.5000000e+02   3.0874899e+01
   4.5100000e+02   3.0883414e+01
   4.5200000e+02   3.0930756e+01
   4.5300000e+02   3.0888680e+01
   4.5400000e+02   3.0882307e+01
   4.5500000e+02   3.0901255e+01
   4.5600000e+02   3.0853349e+01
   4.5700000e+02   3.0976491e+01
   4.5800000e+02   3.0957705e+01
   4.5900000e+02   3.0989184e+01
   4.6000000e+02   3.0996555e+01
   4.6100000e+02   3.0943673e+01
   4.6200000e+02   3.0839549e+01
   4.6300000e+02   3.0983273e+01
   4.6400000e+02   3.0907500e+01
   4.6500000e+02   3.1006536e+01
   4.6600000e+02   3.0969396e+01
   4.6700000e+02   3.0960245e+01
   4.6800000e+02   3.0918018e+01
   4.6900000e+02   3.0964029e+01
   4.7000000e+02   3.0944091e+01
   4.7100000e+02   3.1046225e+01
   4.7200000e+02   3.1037617e+01
   4.7300000e+02   3.1008055e+01
   4.7400000e+02   3.0964049e+01
   4.7500000e+02   3.0894214e+01
   4.7600000e+02   3.0878317e+01
   4.7700000e+02   3.0844964e+01
   4.7800000e+02   3.0895928e+01
   4.7900000e+02   3.0810376e+01
   4.8000000e+02   3.0882628e+01
   4.8100000e+02   3.0938870e+01
   4.8200000e+02   3.1062166e+01
   4.8300000e+02   3.1063782e+01
   4.8400000e+02   3.1012009e+01
   4.8500000e+02   3.1058313e+01
   4.8600000e+02   3.1050846e+01
   4.8700000e+02   3.1026934e+01
   4.8800000e+02   3.0946522e+01
   4.8900000e+02   3.1047563e+01
   4.9000000e+02   3.0973207e+01
   4.9100000e+02   3.1000501e+01
   4.9200000e+02   3.1047346e+01
   4.9300000e+02   3.1079946e+01
   4.9400000e+02   3.0973646e+01
   4.9500000e+02   3.1072062e+01
   4.9600000e+02   3.1053160e+01
   4.9700000e+02   3.0980454e+01
   4.9800000e+02   3.1014167e+01
   4.9900000e+02   3.1068354e+01
   5.0000000e+02   3.1079616e+01
   5.0100000e+02   3.1080041e+01
   5.0200000e+02   3.1027452e+01
   5.0300000e+02   3.1018963e+01
   5.0400000e+02   3.1037192e+01
   5.0500000e+02   3.0970005e+01
   5.0600000e+02   3.1014057e+01
   5.0700000e+02   3.1062283e+01
   5.0800000e+02   3.0997608e+01
   5.0900000e+02   3.0982664e+01
   5.1000000e+02   3.1047214e+01
   5.1100000e+02   3.1013366e+01
   5.1200000e+02   3.1020729e+01


==> FigureData/learning_LISTA.dat <==
   x		   y
   0.0000000e+00   1.4645733e+01
   1.0000000e+00   1.7983675e+01
   2.0000000e+00   1.8882589e+01
   3.0000000e+00   1.9296570e+01
   4.0000000e+00   1.9900320e+01
   5.0000000e+00   2.0111178e+01
   6.0000000e+00   2.0568621e+01
   7.0000000e+00   2.0725775e+01
   8.0000000e+00   2.1070178e+01
   9.0000000e+00   2.1236022e+01
   1.0000000e+01   2.1224983e+01
   1.1000000e+01   2.1449460e+01
   1.2000000e+01   2.1608803e+01
   1.3000000e+01   2.1580579e+01
   1.4000000e+01   2.1662967e+01
   1.5000000e+01   2.1771110e+01
   1.6000000e+01   2.1685913e+01
   1.7000000e+01   2.1834141e+01
   1.8000000e+01   2.1935050e+01
   1.9000000e+01   2.1997239e+01
   2.0000000e+01   2.2099605e+01
   2.1000000e+01   2.2097589e+01
   2.2000000e+01   2.2019555e+01
   2.3000000e+01   2.2168019e+01
   2.4000000e+01   2.2162863e+01
   2.5000000e+01   2.2205703e+01
   2.6000000e+01   2.2147807e+01
   2.7000000e+01   2.2246783e+01
   2.8000000e+01   2.2390856e+01
   2.9000000e+01   2.2423451e+01
   3.0000000e+01   2.2438841e+01
   3.1000000e+01   2.2441218e+01
   3.2000000e+01   2.2413385e+01
   3.3000000e+01   2.2438252e+01
   3.4000000e+01   2.2412243e+01
   3.5000000e+01   2.2088843e+01
   3.6000000e+01   2.2481997e+01
   3.7000000e+01   2.2837713e+01
   3.8000000e+01   2.2904723e+01
   3.9000000e+01   2.2827838e+01
   4.0000000e+01   2.2788599e+01
   4.1000000e+01   2.2932876e+01
   4.2000000e+01   2.2908740e+01
   4.3000000e+01   2.2948922e+01
   4.4000000e+01   2.2919269e+01
   4.5000000e+01   2.2975529e+01
   4.6000000e+01   2.2952538e+01
   4.7000000e+01   2.3010875e+01
   4.8000000e+01   2.3002538e+01
   4.9000000e+01   2.2954249e+01
   5.0000000e+01   2.2841262e+01
   5.1000000e+01   2.2933060e+01
   5.2000000e+01   2.2999505e+01
   5.3000000e+01   2.3070054e+01
   5.4000000e+01   2.3069434e+01
   5.5000000e+01   2.3082391e+01
   5.6000000e+01   2.3089309e+01
   5.7000000e+01   2.3065920e+01
   5.8000000e+01   2.3039255e+01
   5.9000000e+01   2.3103331e+01
   6.0000000e+01   2.3149792e+01
   6.1000000e+01   2.3129156e+01
   6.2000000e+01   2.3076594e+01
   6.3000000e+01   2.3173638e+01
   6.4000000e+01   2.3272503e+01
   6.5000000e+01   2.3184144e+01
   6.6000000e+01   2.3220558e+01
   6.7000000e+01   2.3265249e+01
   6.8000000e+01   2.3235733e+01
   6.9000000e+01   2.3334186e+01
   7.0000000e+01   2.3384872e+01
   7.1000000e+01   2.3378932e+01
   7.2000000e+01   2.3409644e+01
   7.3000000e+01   2.3360071e+01
   7.4000000e+01   2.3325355e+01
   7.5000000e+01   2.3379954e+01
   7.6000000e+01   2.3405303e+01
   7.7000000e+01   2.3390078e+01
   7.8000000e+01   2.3319420e+01
   7.9000000e+01   2.3323807e+01
   8.0000000e+01   2.3311155e+01
   8.1000000e+01   2.3388537e+01
   8.2000000e+01   2.3386853e+01
   8.3000000e+01   2.3401259e+01
   8.4000000e+01   2.3334949e+01
   8.5000000e+01   2.3438540e+01
   8.6000000e+01   2.3373138e+01
   8.7000000e+01   2.3428569e+01
   8.8000000e+01   2.3349709e+01
   8.9000000e+01   2.3373899e+01
   9.0000000e+01   2.3337399e+01
   9.1000000e+01   2.3351494e+01
   9.2000000e+01   2.3372239e+01
   9.3000000e+01   2.3459189e+01
   9.4000000e+01   2.3480162e+01
   9.5000000e+01   2.3456860e+01
   9.6000000e+01   2.3472418e+01
   9.7000000e+01   2.3461543e+01
   9.8000000e+01   2.3443138e+01
   9.9000000e+01   2.3394073e+01
   1.0000000e+02   2.3399629e+01
   1.0100000e+02   2.3409351e+01
   1.0200000e+02   2.3418233e+01
   1.0300000e+02   2.3463337e+01
   1.0400000e+02   2.3480401e+01
   1.0500000e+02   2.3398647e+01
   1.0600000e+02   2.3438996e+01
   1.0700000e+02   2.3460797e+01
   1.0800000e+02   2.3424273e+01
   1.0900000e+02   2.3401116e+01
   1.1000000e+02   2.3437062e+01
   1.1100000e+02   2.3346135e+01
   1.1200000e+02   2.3414077e+01
   1.1300000e+02   2.3535661e+01
   1.1400000e+02   2.3482916e+01
   1.1500000e+02   2.3480248e+01
   1.1600000e+02   2.3496640e+01
   1.1700000e+02   2.3478034e+01
   1.1800000e+02   2.3424112e+01
   1.1900000e+02   2.3375627e+01
   1.2000000e+02   2.3529530e+01
   1.2100000e+02   2.3753239e+01
   1.2200000e+02   2.3825696e+01
   1.2300000e+02   2.3911601e+01
   1.2400000e+02   2.3952998e+01
   1.2500000e+02   2.4008783e+01
   1.2600000e+02   2.3977482e+01
   1.2700000e+02   2.3972056e+01
   1.2800000e+02   2.3930968e+01
   1.2900000e+02   2.3876820e+01
   1.3000000e+02   2.3979675e+01
   1.3100000e+02   2.3972834e+01
   1.3200000e+02   2.3876861e+01
   1.3300000e+02   2.3914168e+01
   1.3400000e+02   2.3733057e+01
   1.3500000e+02   2.3749006e+01
   1.3600000e+02   2.3581117e+01
   1.3700000e+02   2.3852251e+01
   1.3800000e+02   2.3880708e+01
   1.3900000e+02   2.3966801e+01
   1.4000000e+02   2.3988869e+01
   1.4100000e+02   2.3934443e+01
   1.4200000e+02   2.3910600e+01
   1.4300000e+02   2.3933739e+01
   1.4400000e+02   2.3894773e+01
   1.4500000e+02   2.4059421e+01
   1.4600000e+02   2.4099850e+01
   1.4700000e+02   2.4141830e+01
   1.4800000e+02   2.4045359e+01
   1.4900000e+02   2.4135264e+01
   1.5000000e+02   2.4068662e+01
   1.5100000e+02   2.3993036e+01
   1.5200000e+02   2.4022780e+01
   1.5300000e+02   2.4050412e+01
   1.5400000e+02   2.4145309e+01
   1.5500000e+02   2.4157615e+01
   1.5600000e+02   2.4115547e+01
   1.5700000e+02   2.4145928e+01
   1.5800000e+02   2.4110953e+01
   1.5900000e+02   2.4089918e+01
   1.6000000e+02   2.4084632e+01
   1.6100000e+02   2.4105753e+01
   1.6200000e+02   2.4170036e+01
   1.6300000e+02   2.4091190e+01
   1.6400000e+02   2.4121502e+01
   1.6500000e+02   2.4126101e+01
   1.6600000e+02   2.4076837e+01
   1.6700000e+02   2.4092807e+01
   1.6800000e+02   2.4108421e+01
   1.6900000e+02   2.4142911e+01
   1.7000000e+02   2.4088538e+01
   1.7100000e+02   2.4112717e+01
   1.7200000e+02   2.4121943e+01
   1.7300000e+02   2.4129498e+01
   1.7400000e+02   2.4042532e+01
   1.7500000e+02   2.3902296e+01
   1.7600000e+02   2.4559224e+01
   1.7700000e+02   2.4681847e+01
   1.7800000e+02   2.4674442e+01
   1.7900000e+02   2.4687152e+01
   1.8000000e+02   2.4664439e+01
   1.8100000e+02   2.4684305e+01
   1.8200000e+02   2.4606912e+01
   1.8300000e+02   2.4597756e+01
   1.8400000e+02   2.4667444e+01
   1.8500000e+02   2.4692935e+01
   1.8600000e+02   2.4615613e+01
   1.8700000e+02   2.4561631e+01
   1.8800000e+02   2.4581617e+01
   1.8900000e+02   2.4600328e+01
   1.9000000e+02   2.4646376e+01
   1.9100000e+02   2.4627343e+01
   1.9200000e+02   2.4637762e+01
   1.9300000e+02   2.4665237e+01
   1.9400000e+02   2.4523065e+01
   1.9500000e+02   2.4590554e+01
   1.9600000e+02   2.4505226e+01
   1.9700000e+02   2.4618733e+01
   1.9800000e+02   2.4664155e+01
   1.9900000e+02   2.4674479e+01
   2.0000000e+02   2.4619688e+01
   2.0100000e+02   2.4610063e+01
   2.0200000e+02   2.4672500e+01
   2.0300000e+02   2.4658298e+01
   2.0400000e+02   2.4654135e+01
   2.0500000e+02   2.4588123e+01
   2.0600000e+02   2.4510698e+01
   2.0700000e+02   2.4557356e+01
   2.0800000e+02   2.4537839e+01
   2.0900000e+02   2.4620873e+01
   2.1000000e+02   2.4644012e+01
   2.1100000e+02   2.4685478e+01
   2.1200000e+02   2.4602616e+01
   2.1300000e+02   2.4630275e+01
   2.1400000e+02   2.4651803e+01
   2.1500000e+02   2.4528764e+01
   2.1600000e+02   2.4398125e+01
   2.1700000e+02   2.4581260e+01
   2.1800000e+02   2.4645548e+01
   2.1900000e+02   2.4675795e+01
   2.2000000e+02   2.4570194e+01
   2.2100000e+02   2.4672022e+01
   2.2200000e+02   2.4684708e+01
   2.2300000e+02   2.4677644e+01
   2.2400000e+02   2.4601521e+01
   2.2500000e+02   2.4577055e+01
   2.2600000e+02   2.4602459e+01
   2.2700000e+02   2.4597522e+01
   2.2800000e+02   2.4646896e+01
   2.2900000e+02   2.4651392e+01
   2.3000000e+02   2.4600456e+01
   2.3100000e+02   2.4608014e+01
   2.3200000e+02   2.4540298e+01
   2.3300000e+02   2.4545410e+01
   2.3400000e+02   2.4562274e+01
   2.3500000e+02   2.4626402e+01
   2.3600000e+02   2.4581747e+01
   2.3700000e+02   2.4766218e+01
   2.3800000e+02   2.4818597e+01
   2.3900000e+02   2.4774066e+01
   2.4000000e+02   2.4827042e+01
   2.4100000e+02   2.4852061e+01
   2.4200000e+02   2.4885221e+01
   2.4300000e+02   2.4937333e+01
   2.4400000e+02   2.4902100e+01
   2.4500000e+02   2.4944439e+01
   2.4600000e+02   2.4870494e+01
   2.4700000e+02   2.4825801e+01
   2.4800000e+02   2.4865061e+01
   2.4900000e+02   2.4895295e+01
   2.5000000e+02   2.4855289e+01
   2.5100000e+02   2.4913106e+01
   2.5200000e+02   2.4913315e+01
   2.5300000e+02   2.4838676e+01
   2.5400000e+02   2.4864957e+01
   2.5500000e+02   2.4914187e+01
   2.5600000e+02   2.4865540e+01
   2.5700000e+02   2.4885118e+01
   2.5800000e+02   2.4823545e+01
   2.5900000e+02   2.4862966e+01
   2.6000000e+02   2.4863248e+01
   2.6100000e+02   2.4844169e+01
   2.6200000e+02   2.4881778e+01
   2.6300000e+02   2.4791514e+01
   2.6400000e+02   2.4865352e+01
   2.6500000e+02   2.4869845e+01
   2.6600000e+02   2.4828789e+01
   2.6700000e+02   2.4849434e+01
   2.6800000e+02   2.4811807e+01
   2.6900000e+02   2.4895903e+01
   2.7000000e+02   2.4876880e+01
   2.7100000e+02   2.4858723e+01
   2.7200000e+02   2.4915562e+01
   2.7300000e+02   2.4917901e+01
   2.7400000e+02   2.4904607e+01
   2.7500000e+02   2.4892606e+01
   2.7600000e+02   2.4750386e+01
   2.7700000e+02   2.4770633e+01
   2.7800000e+02   2.4895258e+01
   2.7900000e+02   2.4894032e+01
   2.8000000e+02   2.4767310e+01
   2.8100000e+02   2.4847223e+01
   2.8200000e+02   2.4918069e+01
   2.8300000e+02   2.4851150e+01
   2.8400000e+02   2.4875947e+01
   2.8500000e+02   2.4886464e+01
   2.8600000e+02   2.4901305e+01
   2.8700000e+02   2.4869292e+01
   2.8800000e+02   2.4872639e+01
   2.8900000e+02   2.4894179e+01
   2.9000000e+02   2.4934740e+01
   2.9100000e+02   2.4857254e+01
   2.9200000e+02   2.4858408e+01
   2.9300000e+02   2.4841452e+01
   2.9400000e+02   2.4895070e+01
   2.9500000e+02   2.4882110e+01
   2.9600000e+02   2.4882750e+01
   2.9700000e+02   2.4850692e+01
   2.9800000e+02   2.4775301e+01
   2.9900000e+02   2.4857377e+01
   3.0000000e+02   2.4892246e+01
   3.0100000e+02   2.4900180e+01
   3.0200000e+02   2.4903530e+01
   3.0300000e+02   2.4878991e+01
   3.0400000e+02   2.4807360e+01
   3.0500000e+02   2.4871149e+01
   3.0600000e+02   2.4916736e+01
   3.0700000e+02   2.4888649e+01
   3.0800000e+02   2.4840990e+01
   3.0900000e+02   2.4790339e+01
   3.1000000e+02   2.4883754e+01
   3.1100000e+02   2.4902991e+01
   3.1200000e+02   2.4830273e+01
   3.1300000e+02   2.4864211e+01
   3.1400000e+02   2.4940339e+01
   3.1500000e+02   2.4914070e+01
   3.1600000e+02   2.4918234e+01
   3.1700000e+02   2.4927989e+01
   3.1800000e+02   2.4837256e+01
   3.1900000e+02   2.4871598e+01
   3.2000000e+02   2.4910339e+01
   3.2100000e+02   2.4735300e+01
   3.2200000e+02   2.4802791e+01
   3.2300000e+02   2.4909620e+01
   3.2400000e+02   2.4875267e+01
   3.2500000e+02   2.4864278e+01
   3.2600000e+02   2.4850016e+01
   3.2700000e+02   2.4940104e+01
   3.2800000e+02   2.4880738e+01
   3.2900000e+02   2.4813934e+01
   3.3000000e+02   2.4813312e+01
   3.3100000e+02   2.4909118e+01
   3.3200000e+02   2.4901781e+01
   3.3300000e+02   2.4919023e+01
   3.3400000e+02   2.4925391e+01
   3.3500000e+02   2.4953853e+01
   3.3600000e+02   2.4877800e+01
   3.3700000e+02   2.4815266e+01
   3.3800000e+02   2.4921511e+01
   3.3900000e+02   2.5029637e+01
   3.4000000e+02   2.5126919e+01
   3.4100000e+02   2.5152133e+01
   3.4200000e+02   2.5080706e+01
   3.4300000e+02   2.5173600e+01
   3.4400000e+02   2.5181379e+01
   3.4500000e+02   2.5179755e+01
   3.4600000e+02   2.5204832e+01
   3.4700000e+02   2.5230598e+01
   3.4800000e+02   2.5124023e+01
   3.4900000e+02   2.5152653e+01
   3.5000000e+02   2.5144176e+01
   3.5100000e+02   2.5180260e+01
   3.5200000e+02   2.5186287e+01
   3.5300000e+02   2.5116802e+01
   3.5400000e+02   2.5093903e+01
   3.5500000e+02   2.5177908e+01
   3.5600000e+02   2.5096680e+01
   3.5700000e+02   2.5173441e+01
   3.5800000e+02   2.5162967e+01
   3.5900000e+02   2.5173005e+01
   3.6000000e+02   2.5182349e+01
   3.6100000e+02   2.5125098e+01
   3.6200000e+02   2.5132377e+01
   3.6300000e+02   2.5178355e+01
   3.6400000e+02   2.5150888e+01
   3.6500000e+02   2.5171871e+01
   3.6600000e+02   2.5190438e+01
   3.6700000e+02   2.5167119e+01
   3.6800000e+02   2.5136583e+01
   3.6900000e+02   2.5196864e+01
   3.7000000e+02   2.5170939e+01
   3.7100000e+02   2.5213008e+01
   3.7200000e+02   2.5175109e+01
   3.7300000e+02   2.5120060e+01
   3.7400000e+02   2.5093875e+01
   3.7500000e+02   2.5183634e+01
   3.7600000e+02   2.5195583e+01
   3.7700000e+02   2.5102590e+01
   3.7800000e+02   2.5139283e+01
   3.7900000e+02   2.5093903e+01
   3.8000000e+02   2.5167050e+01
   3.8100000e+02   2.5115986e+01
   3.8200000e+02   2.5163513e+01
   3.8300000e+02   2.5095666e+01
   3.8400000e+02   2.5162689e+01
   3.8500000e+02   2.5158668e+01
   3.8600000e+02   2.5134805e+01
   3.8700000e+02   2.5200688e+01
   3.8800000e+02   2.5191004e+01
   3.8900000e+02   2.5208473e+01
   3.9000000e+02   2.5146562e+01
   3.9100000e+02   2.5200627e+01
   3.9200000e+02   2.5200416e+01
   3.9300000e+02   2.5124759e+01
   3.9400000e+02   2.5135499e+01
   3.9500000e+02   2.5156721e+01
   3.9600000e+02   2.5062476e+01
   3.9700000e+02   2.5153007e+01
   3.9800000e+02   2.4948136e+01
   3.9900000e+02   2.5129277e+01
   4.0000000e+02   2.5148922e+01
   4.0100000e+02   2.5165427e+01
   4.0200000e+02   2.5145600e+01
   4.0300000e+02   2.5171775e+01
   4.0400000e+02   2.5154907e+01
   4.0500000e+02   2.5167327e+01
   4.0600000e+02   2.5196235e+01
   4.0700000e+02   2.5210795e+01
   4.0800000e+02   2.5142546e+01
   4.0900000e+02   2.5171036e+01
   4.1000000e+02   2.5138376e+01
   4.1100000e+02   2.5130917e+01
   4.1200000e+02   2.5041149e+01
   4.1300000e+02   2.5060065e+01
   4.1400000e+02   2.5099496e+01
   4.1500000e+02   2.5132721e+01
   4.1600000e+02   2.5146091e+01
   4.1700000e+02   2.5161509e+01
   4.1800000e+02   2.5154973e+01
   4.1900000e+02   2.5160746e+01
   4.2000000e+02   2.5012207e+01
   4.2100000e+02   2.5123766e+01
   4.2200000e+02   2.5155057e+01
   4.2300000e+02   2.5180648e+01
   4.2400000e+02   2.5179594e+01
   4.2500000e+02   2.5208139e+01
   4.2600000e+02   2.5178803e+01
   4.2700000e+02   2.5067524e+01
   4.2800000e+02   2.5095284e+01
   4.2900000e+02   2.5090933e+01
   4.3000000e+02   2.5131261e+01
   4.3100000e+02   2.5090683e+01
   4.3200000e+02   2.5101416e+01
   4.3300000e+02   2.5098999e+01
   4.3400000e+02   2.5144289e+01
   4.3500000e+02   2.5122503e+01
   4.3600000e+02   2.5149070e+01
   4.3700000e+02   2.5208987e+01
   4.3800000e+02   2.5107362e+01
   4.3900000e+02   2.5163979e+01
   4.4000000e+02   2.5131935e+01
   4.4100000e+02   2.5174332e+01
   4.4200000e+02   2.5088598e+01
   4.4300000e+02   2.5147938e+01
   4.4400000e+02   2.5123743e+01
   4.4500000e+02   2.5174853e+01
   4.4600000e+02   2.5164417e+01
   4.4700000e+02   2.5156284e+01
   4.4800000e+02   2.5088256e+01
   4.4900000e+02   2.5090273e+01
   4.5000000e+02   2.5143061e+01
   4.5100000e+02   2.5149358e+01
   4.5200000e+02   2.5141783e+01
   4.5300000e+02   2.5096552e+01
   4.5400000e+02   2.5096333e+01
   4.5500000e+02   2.5077935e+01
   4.5600000e+02   2.5130796e+01
   4.5700000e+02   2.5132166e+01
   4.5800000e+02   2.5161628e+01
   4.5900000e+02   2.5182726e+01
   4.6000000e+02   2.5154233e+01
   4.6100000e+02   2.5123588e+01
   4.6200000e+02   2.5050717e+01
   4.6300000e+02   2.5164333e+01
   4.6400000e+02   2.5172361e+01
   4.6500000e+02   2.5171586e+01
   4.6600000e+02   2.5146043e+01
   4.6700000e+02   2.5100972e+01
   4.6800000e+02   2.5103905e+01
   4.6900000e+02   2.5151939e+01
   4.7000000e+02   2.5111844e+01
   4.7100000e+02   2.5139126e+01
   4.7200000e+02   2.5150891e+01
   4.7300000e+02   2.5157165e+01
   4.7400000e+02   2.5192630e+01
   4.7500000e+02   2.5146025e+01
   4.7600000e+02   2.5155325e+01
   4.7700000e+02   2.5114145e+01
   4.7800000e+02   2.5101101e+01
   4.7900000e+02   2.5096896e+01
   4.8000000e+02   2.5086591e+01
   4.8100000e+02   2.5167419e+01
   4.8200000e+02   2.5162503e+01
   4.8300000e+02   2.5110268e+01
   4.8400000e+02   2.5141722e+01
   4.8500000e+02   2.5124990e+01
   4.8600000e+02   2.5120408e+01
   4.8700000e+02   2.5106764e+01
   4.8800000e+02   2.5113942e+01
   4.8900000e+02   2.5155772e+01
   4.9000000e+02   2.5123070e+01
   4.9100000e+02   2.5169623e+01
   4.9200000e+02   2.5164331e+01
   4.9300000e+02   2.5067500e+01
   4.9400000e+02   2.5152116e+01
   4.9500000e+02   2.5165830e+01
   4.9600000e+02   2.5160267e+01
   4.9700000e+02   2.5133351e+01
   4.9800000e+02   2.5063446e+01
   4.9900000e+02   2.5103277e+01
   5.0000000e+02   2.5136253e+01
   5.0100000e+02   2.5164658e+01
   5.0200000e+02   2.5101718e+01
   5.0300000e+02   2.5055836e+01
   5.0400000e+02   2.5167999e+01
   5.0500000e+02   2.5153736e+01
   5.0600000e+02   2.5182004e+01
   5.0700000e+02   2.5166949e+01
   5.0800000e+02   2.5170755e+01
   5.0900000e+02   2.5079714e+01
   5.1000000e+02   2.5115014e+01
   5.1100000e+02   2.5141736e+01
   5.1200000e+02   2.5184798e+01


==> FigureData/learning_OPINE.dat <==
   x		   y
   0.0000000e+00   1.4914818e+01
   1.0000000e+00   1.9647140e+01
   2.0000000e+00   2.1335265e+01
   3.0000000e+00   2.1407313e+01
   4.0000000e+00   2.2921052e+01
   5.0000000e+00   2.2529243e+01
   6.0000000e+00   2.3495193e+01
   7.0000000e+00   2.3536304e+01
   8.0000000e+00   2.4259657e+01
   9.0000000e+00   2.3677895e+01
   1.0000000e+01   2.4538993e+01
   1.1000000e+01   2.4002046e+01
   1.2000000e+01   2.4783987e+01
   1.3000000e+01   2.4212841e+01
   1.4000000e+01   2.4980702e+01
   1.5000000e+01   2.4415680e+01
   1.6000000e+01   2.5144468e+01
   1.7000000e+01   2.4618114e+01
   1.8000000e+01   2.5286427e+01
   1.9000000e+01   2.4774435e+01
   2.0000000e+01   2.5402198e+01
   2.1000000e+01   2.5028576e+01
   2.2000000e+01   2.5513691e+01
   2.3000000e+01   2.5152908e+01
   2.4000000e+01   2.5607984e+01
   2.5000000e+01   2.5300346e+01
   2.6000000e+01   2.5661377e+01
   2.7000000e+01   2.5691715e+01
   2.8000000e+01   2.5472806e+01
   2.9000000e+01   2.5801862e+01
   3.0000000e+01   2.5616384e+01
   3.1000000e+01   2.5956431e+01
   3.2000000e+01   2.5683638e+01
   3.3000000e+01   2.6071576e+01
   3.4000000e+01   2.5882337e+01
   3.5000000e+01   2.6028616e+01
   3.6000000e+01   2.6175315e+01
   3.7000000e+01   2.6129954e+01
   3.8000000e+01   2.6286273e+01
   3.9000000e+01   2.5796653e+01
   4.0000000e+01   2.6223911e+01
   4.1000000e+01   2.6468326e+01
   4.2000000e+01   2.6133083e+01
   4.3000000e+01   2.6505856e+01
   4.4000000e+01   2.6572225e+01
   4.5000000e+01   2.6199252e+01
   4.6000000e+01   2.6511142e+01
   4.7000000e+01   2.6514162e+01
   4.8000000e+01   2.6618752e+01
   4.9000000e+01   2.6642053e+01
   5.0000000e+01   2.6672193e+01
   5.1000000e+01   2.6804879e+01
   5.2000000e+01   2.6848327e+01
   5.3000000e+01   2.6935575e+01
   5.4000000e+01   2.6986147e+01
   5.5000000e+01   2.6928505e+01
   5.6000000e+01   2.7065849e+01
   5.7000000e+01   2.7118086e+01
   5.8000000e+01   2.7174599e+01
   5.9000000e+01   2.7208646e+01
   6.0000000e+01   2.6829843e+01
   6.1000000e+01   2.7123057e+01
   6.2000000e+01   2.7209312e+01
   6.3000000e+01   2.7321803e+01
   6.4000000e+01   2.7310192e+01
   6.5000000e+01   2.7219371e+01
   6.6000000e+01   2.7360157e+01
   6.7000000e+01   2.7308228e+01
   6.8000000e+01   2.7137825e+01
   6.9000000e+01   2.7332325e+01
   7.0000000e+01   2.7473198e+01
   7.1000000e+01   2.7521314e+01
   7.2000000e+01   2.7556083e+01
   7.3000000e+01   2.7540410e+01
   7.4000000e+01   2.7528061e+01
   7.5000000e+01   2.7519320e+01
   7.6000000e+01   2.7618398e+01
   7.7000000e+01   2.7698384e+01
   7.8000000e+01   2.7770626e+01
   7.9000000e+01   2.7817871e+01
   8.0000000e+01   2.7795600e+01
   8.1000000e+01   2.7831514e+01
   8.2000000e+01   2.7919675e+01
   8.3000000e+01   2.8010558e+01
   8.4000000e+01   2.7991644e+01
   8.5000000e+01   2.7924096e+01
   8.6000000e+01   2.8060362e+01
   8.7000000e+01   2.8027845e+01
   8.8000000e+01   2.8038469e+01
   8.9000000e+01   2.7993148e+01
   9.0000000e+01   2.8099189e+01
   9.1000000e+01   2.8214378e+01
   9.2000000e+01   2.8274100e+01
   9.3000000e+01   2.8237460e+01
   9.4000000e+01   2.8157041e+01
   9.5000000e+01   2.8235586e+01
   9.6000000e+01   2.8215577e+01
   9.7000000e+01   2.8242106e+01
   9.8000000e+01   2.8165174e+01
   9.9000000e+01   2.8261222e+01
   1.0000000e+02   2.8374818e+01
   1.0100000e+02   2.8185638e+01
   1.0200000e+02   2.8392066e+01
   1.0300000e+02   2.8438461e+01
   1.0400000e+02   2.8529386e+01
   1.0500000e+02   2.8479390e+01
   1.0600000e+02   2.8485948e+01
   1.0700000e+02   2.8365710e+01
   1.0800000e+02   2.8517086e+01
   1.0900000e+02   2.8571037e+01
   1.1000000e+02   2.8654524e+01
   1.1100000e+02   2.8625712e+01
   1.1200000e+02   2.8528656e+01
   1.1300000e+02   2.8025668e+01
   1.1400000e+02   2.8317234e+01
   1.1500000e+02   2.8257739e+01
   1.1600000e+02   2.8463146e+01
   1.1700000e+02   2.8578610e+01
   1.1800000e+02   2.8670543e+01
   1.1900000e+02   2.8713375e+01
   1.2000000e+02   2.8803120e+01
   1.2100000e+02   2.8720219e+01
   1.2200000e+02   2.8563889e+01
   1.2300000e+02   2.8730993e+01
   1.2400000e+02   2.8691997e+01
   1.2500000e+02   2.8609050e+01
   1.2600000e+02   2.8608560e+01
   1.2700000e+02   2.8516951e+01
   1.2800000e+02   2.8806536e+01
   1.2900000e+02   2.8915631e+01
   1.3000000e+02   2.8950878e+01
   1.3100000e+02   2.8879696e+01
   1.3200000e+02   2.8940399e+01
   1.3300000e+02   2.9044749e+01
   1.3400000e+02   2.9017496e+01
   1.3500000e+02   2.9076147e+01
   1.3600000e+02   2.9012857e+01
   1.3700000e+02   2.8973486e+01
   1.3800000e+02   2.8953897e+01
   1.3900000e+02   2.8663379e+01
   1.4000000e+02   2.8699866e+01
   1.4100000e+02   2.8960269e+01
   1.4200000e+02   2.9036630e+01
   1.4300000e+02   2.9035623e+01
   1.4400000e+02   2.9142257e+01
   1.4500000e+02   2.9118882e+01
   1.4600000e+02   2.9162694e+01
   1.4700000e+02   2.9165706e+01
   1.4800000e+02   2.9230130e+01
   1.4900000e+02   2.9232735e+01
   1.5000000e+02   2.9223964e+01
   1.5100000e+02   2.8795688e+01
   1.5200000e+02   2.8726089e+01
   1.5300000e+02   2.8833285e+01
   1.5400000e+02   2.8964257e+01
   1.5500000e+02   2.9247359e+01
   1.5600000e+02   2.9265319e+01
   1.5700000e+02   2.9291065e+01
   1.5800000e+02   2.9274191e+01
   1.5900000e+02   2.9312781e+01
   1.6000000e+02   2.9180776e+01
   1.6100000e+02   2.9174550e+01
   1.6200000e+02   2.9041194e+01
   1.6300000e+02   2.9224669e+01
   1.6400000e+02   2.9336547e+01
   1.6500000e+02   2.9155818e+01
   1.6600000e+02   2.9296780e+01
   1.6700000e+02   2.9359661e+01
   1.6800000e+02   2.9358408e+01
   1.6900000e+02   2.9491847e+01
   1.7000000e+02   2.9540075e+01
   1.7100000e+02   2.9407028e+01
   1.7200000e+02   2.9337023e+01
   1.7300000e+02   2.9295411e+01
   1.7400000e+02   2.9387831e+01
   1.7500000e+02   2.9449391e+01
   1.7600000e+02   2.9452181e+01
   1.7700000e+02   2.9503467e+01
   1.7800000e+02   2.9493589e+01
   1.7900000e+02   2.9221583e+01
   1.8000000e+02   2.9364197e+01
   1.8100000e+02   2.9488733e+01
   1.8200000e+02   2.9483361e+01
   1.8300000e+02   2.9436048e+01
   1.8400000e+02   2.9354612e+01
   1.8500000e+02   2.9339927e+01
   1.8600000e+02   2.9401402e+01
   1.8700000e+02   2.9477117e+01
   1.8800000e+02   2.9530060e+01
   1.8900000e+02   2.9512201e+01
   1.9000000e+02   2.9575647e+01
   1.9100000e+02   2.9542309e+01
   1.9200000e+02   2.9306579e+01
   1.9300000e+02   2.9465404e+01
   1.9400000e+02   2.9563477e+01
   1.9500000e+02   2.9608155e+01
   1.9600000e+02   2.9637910e+01
   1.9700000e+02   2.9595739e+01
   1.9800000e+02   2.9428079e+01
   1.9900000e+02   2.9551491e+01
   2.0000000e+02   2.9586791e+01
   2.0100000e+02   2.9306042e+01
   2.0200000e+02   2.9439072e+01
   2.0300000e+02   2.9442549e+01
   2.0400000e+02   2.9552147e+01
   2.0500000e+02   2.9593167e+01
   2.0600000e+02   2.9483168e+01
   2.0700000e+02   2.9714831e+01
   2.0800000e+02   2.9624695e+01
   2.0900000e+02   2.9688984e+01
   2.1000000e+02   2.9763043e+01
   2.1100000e+02   2.9839101e+01
   2.1200000e+02   2.9744912e+01
   2.1300000e+02   2.9654514e+01
   2.1400000e+02   2.9641364e+01
   2.1500000e+02   2.9717879e+01
   2.1600000e+02   2.9529321e+01
   2.1700000e+02   2.9507120e+01
   2.1800000e+02   2.9506511e+01
   2.1900000e+02   2.9703262e+01
   2.2000000e+02   2.9636922e+01
   2.2100000e+02   2.9771603e+01
   2.2200000e+02   2.9814816e+01
   2.2300000e+02   2.9873519e+01
   2.2400000e+02   2.9950829e+01
   2.2500000e+02   2.9840700e+01
   2.2600000e+02   2.9806433e+01
   2.2700000e+02   2.9878341e+01
   2.2800000e+02   2.9742112e+01
   2.2900000e+02   2.9844626e+01
   2.3000000e+02   2.9833694e+01
   2.3100000e+02   2.9901762e+01
   2.3200000e+02   2.9796327e+01
   2.3300000e+02   2.9807636e+01
   2.3400000e+02   2.9891725e+01
   2.3500000e+02   2.9975042e+01
   2.3600000e+02   2.9951878e+01
   2.3700000e+02   2.9926342e+01
   2.3800000e+02   2.9936802e+01
   2.3900000e+02   2.9752201e+01
   2.4000000e+02   2.9691977e+01
   2.4100000e+02   2.9912593e+01
   2.4200000e+02   2.9663913e+01
   2.4300000e+02   2.9913468e+01
   2.4400000e+02   2.9924147e+01
   2.4500000e+02   2.9763011e+01
   2.4600000e+02   2.9861464e+01
   2.4700000e+02   2.9758306e+01
   2.4800000e+02   2.9883850e+01
   2.4900000e+02   2.9994865e+01
   2.5000000e+02   3.0044791e+01
   2.5100000e+02   3.0095870e+01
   2.5200000e+02   2.9964716e+01
   2.5300000e+02   2.9908691e+01
   2.5400000e+02   2.9735385e+01
   2.5500000e+02   2.9927857e+01
   2.5600000e+02   2.9928778e+01
   2.5700000e+02   2.9971000e+01
   2.5800000e+02   3.0095653e+01
   2.5900000e+02   3.0074756e+01
   2.6000000e+02   3.0076135e+01
   2.6100000e+02   2.9761429e+01
   2.6200000e+02   2.9920518e+01
   2.6300000e+02   3.0012602e+01
   2.6400000e+02   3.0115381e+01
   2.6500000e+02   3.0211026e+01
   2.6600000e+02   3.0221823e+01
   2.6700000e+02   3.0266400e+01
   2.6800000e+02   3.0230894e+01
   2.6900000e+02   3.0161556e+01
   2.7000000e+02   3.0054948e+01
   2.7100000e+02   2.9750303e+01
   2.7200000e+02   2.9898414e+01
   2.7300000e+02   3.0042125e+01
   2.7400000e+02   3.0114040e+01
   2.7500000e+02   3.0151171e+01
   2.7600000e+02   3.0172932e+01
   2.7700000e+02   3.0089158e+01
   2.7800000e+02   3.0235222e+01
   2.7900000e+02   3.0153294e+01
   2.8000000e+02   2.9855759e+01
   2.8100000e+02   2.9871646e+01
   2.8200000e+02   3.0084079e+01
   2.8300000e+02   2.9915376e+01
   2.8400000e+02   3.0048166e+01
   2.8500000e+02   3.0050541e+01
   2.8600000e+02   2.9958194e+01
   2.8700000e+02   3.0039009e+01
   2.8800000e+02   3.0047996e+01
   2.8900000e+02   2.9992194e+01
   2.9000000e+02   3.0080524e+01
   2.9100000e+02   3.0186123e+01
   2.9200000e+02   3.0201913e+01
   2.9300000e+02   3.0237121e+01
   2.9400000e+02   3.0254003e+01
   2.9500000e+02   3.0204009e+01
   2.9600000e+02   3.0247116e+01
   2.9700000e+02   3.0218552e+01
   2.9800000e+02   3.0189794e+01
   2.9900000e+02   3.0233475e+01
   3.0000000e+02   3.0302887e+01
   3.0100000e+02   3.0184554e+01
   3.0200000e+02   2.9901747e+01
   3.0300000e+02   3.0155336e+01
   3.0400000e+02   3.0201747e+01
   3.0500000e+02   3.0072351e+01
   3.0600000e+02   3.0129346e+01
   3.0700000e+02   3.0241110e+01
   3.0800000e+02   3.0201816e+01
   3.0900000e+02   3.0191422e+01
   3.1000000e+02   3.0273658e+01
   3.1100000e+02   3.0227158e+01
   3.1200000e+02   3.0272505e+01
   3.1300000e+02   3.0316946e+01
   3.1400000e+02   3.0305141e+01
   3.1500000e+02   3.0257767e+01
   3.1600000e+02   3.0174682e+01
   3.1700000e+02   3.0066313e+01
   3.1800000e+02   3.0124862e+01
   3.1900000e+02   3.0241496e+01
   3.2000000e+02   2.9999172e+01
   3.2100000e+02   2.9650746e+01
   3.2200000e+02   3.0112278e+01
   3.2300000e+02   3.0351109e+01
   3.2400000e+02   3.0385353e+01
   3.2500000e+02   3.0099522e+01
   3.2600000e+02   3.0159218e+01
   3.2700000e+02   3.0154825e+01
   3.2800000e+02   3.0321327e+01
   3.2900000e+02   3.0309612e+01
   3.3000000e+02   3.0197345e+01
   3.3100000e+02   3.0312630e+01
   3.3200000e+02   3.0389362e+01
   3.3300000e+02   3.0359668e+01
   3.3400000e+02   3.0355617e+01
   3.3500000e+02   3.0258077e+01
   3.3600000e+02   3.0454520e+01
   3.3700000e+02   3.0354060e+01
   3.3800000e+02   3.0528674e+01
   3.3900000e+02   3.0487904e+01
   3.4000000e+02   3.0400787e+01
   3.4100000e+02   3.0269844e+01
   3.4200000e+02   3.0311755e+01
   3.4300000e+02   3.0448869e+01
   3.4400000e+02   3.0375941e+01
   3.4500000e+02   3.0370734e+01
   3.4600000e+02   3.0221308e+01
   3.4700000e+02   3.0237153e+01
   3.4800000e+02   3.0493044e+01
   3.4900000e+02   3.0496868e+01
   3.5000000e+02   3.0542263e+01
   3.5100000e+02   3.0192212e+01
   3.5200000e+02   3.0504578e+01
   3.5300000e+02   3.0519218e+01
   3.5400000e+02   3.0351604e+01
   3.5500000e+02   3.0283838e+01
   3.5600000e+02   3.0454873e+01
   3.5700000e+02   3.0503266e+01
   3.5800000e+02   3.0543492e+01
   3.5900000e+02   3.0393074e+01
   3.6000000e+02   3.0339732e+01
   3.6100000e+02   3.0302990e+01
   3.6200000e+02   3.0323469e+01
   3.6300000e+02   3.0313948e+01
   3.6400000e+02   3.0379919e+01
   3.6500000e+02   3.0292687e+01
   3.6600000e+02   3.0258568e+01
   3.6700000e+02   3.0312082e+01
   3.6800000e+02   3.0456136e+01
   3.6900000e+02   3.0516006e+01
   3.7000000e+02   3.0159889e+01
   3.7100000e+02   3.0399828e+01
   3.7200000e+02   3.0425562e+01
   3.7300000e+02   2.9690468e+01
   3.7400000e+02   3.0295920e+01
   3.7500000e+02   3.0448579e+01
   3.7600000e+02   3.0411245e+01
   3.7700000e+02   3.0442591e+01
   3.7800000e+02   3.0528292e+01
   3.7900000e+02   3.0450784e+01
   3.8000000e+02   3.0510000e+01
   3.8100000e+02   3.0511006e+01
   3.8200000e+02   3.0546668e+01
   3.8300000e+02   3.0470537e+01
   3.8400000e+02   3.0480322e+01
   3.8500000e+02   3.0478313e+01
   3.8600000e+02   3.0511419e+01
   3.8700000e+02   3.0537415e+01
   3.8800000e+02   3.0520004e+01
   3.8900000e+02   3.0279875e+01
   3.9000000e+02   3.0377312e+01
   3.9100000e+02   3.0243572e+01
   3.9200000e+02   3.0293159e+01
   3.9300000e+02   3.0286524e+01
   3.9400000e+02   3.0340555e+01
   3.9500000e+02   3.0188792e+01
   3.9600000e+02   3.0245720e+01
   3.9700000e+02   3.0314300e+01
   3.9800000e+02   3.0388093e+01
   3.9900000e+02   3.0373813e+01
   4.0000000e+02   3.0377806e+01
   4.0100000e+02   3.0361780e+01
   4.0200000e+02   3.0390583e+01
   4.0300000e+02   3.0482809e+01
   4.0400000e+02   3.0519461e+01
   4.0500000e+02   3.0084885e+01
   4.0600000e+02   3.0339028e+01
   4.0700000e+02   3.0405508e+01
   4.0800000e+02   3.0467951e+01
   4.0900000e+02   3.0619291e+01
   4.1000000e+02   3.0657324e+01
   4.1100000e+02   3.0545322e+01
   4.1200000e+02   3.0565893e+01
   4.1300000e+02   3.0331287e+01
   4.1400000e+02   3.0453728e+01
   4.1500000e+02   3.0519881e+01
   4.1600000e+02   3.0441099e+01
   4.1700000e+02   3.0450175e+01
   4.1800000e+02   3.0571864e+01
   4.1900000e+02   3.0631849e+01
   4.2000000e+02   3.0580696e+01
   4.2100000e+02   3.0312356e+01
   4.2200000e+02   3.0376374e+01
   4.2300000e+02   3.0605161e+01
   4.2400000e+02   3.0683187e+01
   4.2500000e+02   3.0708702e+01
   4.2600000e+02   3.0694035e+01
   4.2700000e+02   3.0734263e+01
   4.2800000e+02   3.0609292e+01
   4.2900000e+02   3.0677694e+01
   4.3000000e+02   3.0630693e+01
   4.3100000e+02   3.0703022e+01
   4.3200000e+02   3.0726571e+01
   4.3300000e+02   3.0732959e+01
   4.3400000e+02   3.0655606e+01
   4.3500000e+02   3.0680196e+01
   4.3600000e+02   3.0606833e+01
   4.3700000e+02   3.0589634e+01
   4.3800000e+02   3.0587728e+01
   4.3900000e+02   3.0536330e+01
   4.4000000e+02   3.0759728e+01
   4.4100000e+02   3.0642137e+01
   4.4200000e+02   3.0792199e+01
   4.4300000e+02   3.0789376e+01
   4.4400000e+02   3.0544668e+01
   4.4500000e+02   3.0302145e+01
   4.4600000e+02   3.0529374e+01
   4.4700000e+02   3.0647588e+01
   4.4800000e+02   3.0718004e+01
   4.4900000e+02   3.0658348e+01
   4.5000000e+02   3.0806374e+01
   4.5100000e+02   3.0814772e+01
   4.5200000e+02   3.0865145e+01
   4.5300000e+02   3.0819265e+01
   4.5400000e+02   3.0514467e+01
   4.5500000e+02   3.0641409e+01
   4.5600000e+02   3.0789664e+01
   4.5700000e+02   3.0831700e+01
   4.5800000e+02   3.0752104e+01
   4.5900000e+02   3.0600534e+01
   4.6000000e+02   3.0604676e+01
   4.6100000e+02   3.0791023e+01
   4.6200000e+02   3.0751535e+01
   4.6300000e+02   3.0866482e+01
   4.6400000e+02   3.0849845e+01
   4.6500000e+02   3.0866134e+01
   4.6600000e+02   3.0866528e+01
   4.6700000e+02   3.0711258e+01
   4.6800000e+02   3.0712300e+01
   4.6900000e+02   3.0816048e+01
   4.7000000e+02   3.0769787e+01
   4.7100000e+02   3.0796313e+01
   4.7200000e+02   3.0610491e+01
   4.7300000e+02   2.9999328e+01
   4.7400000e+02   2.9706159e+01
   4.7500000e+02   3.0579303e+01
   4.7600000e+02   3.0783429e+01
   4.7700000e+02   3.0852995e+01
   4.7800000e+02   3.0702975e+01
   4.7900000e+02   3.0592144e+01
   4.8000000e+02   3.0812979e+01
   4.8100000e+02   3.0802918e+01
   4.8200000e+02   3.0847822e+01
   4.8300000e+02   3.0925163e+01
   4.8400000e+02   3.0938587e+01
   4.8500000e+02   3.0981461e+01
   4.8600000e+02   3.0924998e+01
   4.8700000e+02   3.0922355e+01
   4.8800000e+02   3.0775814e+01
   4.8900000e+02   3.0714383e+01
   4.9000000e+02   3.0862925e+01
   4.9100000e+02   3.0758876e+01
   4.9200000e+02   3.0689349e+01
   4.9300000e+02   3.0632742e+01
   4.9400000e+02   3.0804682e+01
   4.9500000e+02   3.0582334e+01
   4.9600000e+02   3.0723442e+01
   4.9700000e+02   3.0772038e+01
   4.9800000e+02   3.0905528e+01
   4.9900000e+02   3.1022500e+01
   5.0000000e+02   3.1046755e+01
   5.0100000e+02   3.0965549e+01
   5.0200000e+02   3.0976873e+01
   5.0300000e+02   3.1006864e+01
   5.0400000e+02   3.0855913e+01
   5.0500000e+02   3.0922211e+01
   5.0600000e+02   3.1013609e+01
   5.0700000e+02   3.0903108e+01
   5.0800000e+02   3.0826107e+01
   5.0900000e+02   3.0663122e+01
   5.1000000e+02   1.6771094e+01
   5.1100000e+02   1.9619096e+01
   5.1200000e+02   2.1332333e+01


==> FigureData/learning_compression.dat <==
   x 		   y1		   y2		   y3		   y4
   0.0000000e+00   1.2128997e+01   1.2045945e+01   1.1685199e+01   1.1904356e+01
   1.0000000e+00   1.8179963e+01   1.7556680e+01   1.6143796e+01   1.5224332e+01
   2.0000000e+00   2.0300469e+01   1.9171349e+01   1.7775163e+01   1.6618029e+01
   3.0000000e+00   2.1673640e+01   2.0533221e+01   1.9007087e+01   1.7958084e+01
   4.0000000e+00   2.2263997e+01   2.0602020e+01   1.9671826e+01   1.8302398e+01
   5.0000000e+00   2.2461921e+01   2.1691194e+01   1.9935650e+01   1.9251253e+01
   6.0000000e+00   2.3095866e+01   2.1792748e+01   2.0276268e+01   1.9366294e+01
   7.0000000e+00   2.3257730e+01   2.2691540e+01   2.0817691e+01   1.9700606e+01
   8.0000000e+00   2.4056558e+01   2.2822518e+01   2.1141696e+01   1.9831080e+01
   9.0000000e+00   2.3993847e+01   2.3439652e+01   2.1625683e+01   1.9788523e+01
   1.0000000e+01   2.4745331e+01   2.3385444e+01   2.1913833e+01   2.0201421e+01
   1.1000000e+01   2.5022153e+01   2.3963187e+01   2.2201090e+01   2.0143438e+01
   1.2000000e+01   2.5067918e+01   2.4093303e+01   2.2412924e+01   2.0527027e+01
   1.3000000e+01   2.5350459e+01   2.4376230e+01   2.2575891e+01   2.0396897e+01
   1.4000000e+01   2.5249183e+01   2.4462382e+01   2.2723477e+01   2.0788781e+01
   1.5000000e+01   2.5605060e+01   2.4726389e+01   2.2850967e+01   2.0721977e+01
   1.6000000e+01   2.5678955e+01   2.4819665e+01   2.2974035e+01   2.0957673e+01
   1.7000000e+01   2.5704412e+01   2.4944457e+01   2.3075745e+01   2.1159263e+01
   1.8000000e+01   2.5891656e+01   2.5020813e+01   2.3182151e+01   2.1211826e+01
   1.9000000e+01   2.5800738e+01   2.5111707e+01   2.3284964e+01   2.1316406e+01
   2.0000000e+01   2.6019016e+01   2.5172053e+01   2.3373859e+01   2.1366653e+01
   2.1000000e+01   2.6025883e+01   2.5231016e+01   2.3450147e+01   2.1434646e+01
   2.2000000e+01   2.6157160e+01   2.5273157e+01   2.3519456e+01   2.1380911e+01
   2.3000000e+01   2.5997919e+01   2.5315567e+01   2.3576551e+01   2.1073379e+01
   2.4000000e+01   2.6223585e+01   2.5350610e+01   2.3642007e+01   2.1733254e+01
   2.5000000e+01   2.6218049e+01   2.5378839e+01   2.3694139e+01   2.1644333e+01
   2.6000000e+01   2.6305155e+01   2.5402962e+01   2.3739839e+01   2.1773805e+01
   2.7000000e+01   2.6244494e+01   2.5429843e+01   2.3787206e+01   2.1568415e+01
   2.8000000e+01   2.6364408e+01   2.5443026e+01   2.3818620e+01   2.1897432e+01
   2.9000000e+01   2.6371502e+01   2.5348984e+01   2.3852168e+01   2.1769682e+01
   3.0000000e+01   2.6392404e+01   2.5482501e+01   2.3874248e+01   2.1944031e+01
   3.1000000e+01   2.6436140e+01   2.5470877e+01   2.3823128e+01   2.1841963e+01
   3.2000000e+01   2.6434931e+01   2.5553136e+01   2.3967709e+01   2.2006394e+01
   3.3000000e+01   2.6460165e+01   2.5482898e+01   2.3864510e+01   2.1944910e+01
   3.4000000e+01   2.6433816e+01   2.5597312e+01   2.4007200e+01   2.2053914e+01
   3.5000000e+01   2.6384752e+01   2.5578587e+01   2.3916494e+01   2.2033299e+01
   3.6000000e+01   2.6535749e+01   2.5648778e+01   2.4033170e+01   2.2096175e+01
   3.7000000e+01   2.6580594e+01   2.5580280e+01   2.3937900e+01   2.2111728e+01
   3.8000000e+01   2.6572680e+01   2.5690417e+01   2.4014466e+01   2.2148504e+01
   3.9000000e+01   2.6660180e+01   2.5646133e+01   2.4124324e+01   2.2171200e+01
   4.0000000e+01   2.6617184e+01   2.5728155e+01   2.4068228e+01   2.2191433e+01
   4.1000000e+01   2.6639799e+01   2.5659871e+01   2.4105581e+01   2.2211725e+01
   4.2000000e+01   2.6695992e+01   2.5724109e+01   2.4136756e+01   2.2229523e+01
   4.3000000e+01   2.6705198e+01   2.5738859e+01   2.4168678e+01   2.2258964e+01
   4.4000000e+01   2.6350472e+01   2.5742926e+01   2.4171954e+01   2.2273660e+01
   4.5000000e+01   2.6607189e+01   2.5735179e+01   2.4193416e+01   2.2302841e+01
   4.6000000e+01   2.6728287e+01   2.5727270e+01   2.4284349e+01   2.2311802e+01
   4.7000000e+01   2.6783889e+01   2.5702560e+01   2.4280637e+01   2.2311525e+01
   4.8000000e+01   2.6852888e+01   2.5699915e+01   2.4308207e+01   2.2325593e+01
   4.9000000e+01   2.6892738e+01   2.5708176e+01   2.3262262e+01   2.2335947e+01
   5.0000000e+01   2.6872111e+01   2.5736917e+01   2.3787217e+01   2.2338391e+01
   5.1000000e+01   2.6901379e+01   2.5765277e+01   2.4206402e+01   2.2361706e+01
   5.2000000e+01   2.6846871e+01   2.5803633e+01   2.4279715e+01   2.2392194e+01
   5.3000000e+01   2.6966807e+01   2.5873860e+01   2.4347308e+01   2.2402727e+01
   5.4000000e+01   2.6928538e+01   2.5885656e+01   2.4353593e+01   2.2414251e+01
   5.5000000e+01   2.6976335e+01   2.5932872e+01   2.4389865e+01   2.2401065e+01
   5.6000000e+01   2.6978924e+01   2.5939903e+01   2.4400774e+01   2.2362159e+01
   5.7000000e+01   2.7033477e+01   2.5982940e+01   2.4431688e+01   2.2504085e+01
   5.8000000e+01   2.6963831e+01   2.6008610e+01   2.4425409e+01   2.2427449e+01
   5.9000000e+01   2.6999463e+01   2.5992852e+01   2.4388913e+01   2.2373087e+01
   6.0000000e+01   2.6825109e+01   2.6028593e+01   2.4392642e+01   2.2517309e+01
   6.1000000e+01   2.6644240e+01   2.6050087e+01   2.4386273e+01   2.2505098e+01
   6.2000000e+01   2.7037182e+01   2.6079457e+01   2.4386391e+01   2.2523541e+01
   6.3000000e+01   2.7051364e+01   2.6111899e+01   2.4411482e+01   2.2539567e+01
   6.4000000e+01   2.7088671e+01   2.6141392e+01   2.4360764e+01   2.2567429e+01
   6.5000000e+01   2.7111362e+01   2.6160130e+01   2.4493602e+01   2.2573273e+01
   6.6000000e+01   2.7138694e+01   2.6184174e+01   2.4525619e+01   2.2580168e+01
   6.7000000e+01   2.7181511e+01   2.6193414e+01   2.4520358e+01   2.2548351e+01
   6.8000000e+01   2.7220706e+01   2.6153857e+01   2.4518158e+01   2.2559592e+01
   6.9000000e+01   2.7232485e+01   2.6224777e+01   2.4443316e+01   2.2535607e+01
   7.0000000e+01   2.7208529e+01   2.6229588e+01   2.4538660e+01   2.2456096e+01
   7.1000000e+01   2.7193765e+01   2.6201865e+01   2.4536180e+01   2.2459783e+01
   7.2000000e+01   2.7194030e+01   2.6188892e+01   2.4526063e+01   2.2388608e+01
   7.3000000e+01   2.7177861e+01   2.6233197e+01   2.4488661e+01   2.2343677e+01
   7.4000000e+01   2.7240306e+01   2.6260435e+01   2.4470826e+01   2.2552090e+01
   7.5000000e+01   2.7275396e+01   2.6244359e+01   2.4467937e+01   2.2541768e+01
   7.6000000e+01   2.7388669e+01   2.6270553e+01   2.4471769e+01   2.2420184e+01
   7.7000000e+01   2.7420661e+01   2.6278536e+01   2.4446532e+01   2.2505621e+01
   7.8000000e+01   2.7201555e+01   2.6302466e+01   2.4367632e+01   2.2605246e+01
   7.9000000e+01   2.7138470e+01   2.6277897e+01   2.4186707e+01   2.2611949e+01
   8.0000000e+01   2.7250179e+01   2.6230360e+01   2.4405460e+01   2.2669484e+01
   8.1000000e+01   2.7286460e+01   2.6169832e+01   2.4406025e+01   2.2627718e+01
   8.2000000e+01   2.7302917e+01   2.6250309e+01   2.4435001e+01   2.2581901e+01
   8.3000000e+01   2.7459933e+01   2.6330116e+01   2.4490473e+01   2.2696263e+01
   8.4000000e+01   2.7424818e+01   2.6334788e+01   2.4403764e+01   2.2734186e+01
   8.5000000e+01   2.7460760e+01   2.6298649e+01   2.4438854e+01   2.2690587e+01
   8.6000000e+01   2.7411788e+01   2.6297374e+01   2.4586756e+01   2.2603591e+01
   8.7000000e+01   2.7477252e+01   2.6341503e+01   2.4648689e+01   2.2688813e+01
   8.8000000e+01   2.7507692e+01   2.6397038e+01   2.4684136e+01   2.2671728e+01
   8.9000000e+01   2.7528611e+01   2.6429247e+01   2.4719869e+01   2.2682768e+01
   9.0000000e+01   2.7565679e+01   2.6426442e+01   2.4740501e+01   2.2717766e+01
   9.1000000e+01   2.7585894e+01   2.6401673e+01   2.4769883e+01   2.2799799e+01
   9.2000000e+01   2.7485429e+01   2.6377603e+01   2.4794711e+01   2.2810347e+01
   9.3000000e+01   2.7305442e+01   2.6418093e+01   2.4796440e+01   2.2767590e+01
   9.4000000e+01   2.7305161e+01   2.6471509e+01   2.4798387e+01   2.2758722e+01
   9.5000000e+01   2.7646311e+01   2.6481750e+01   2.4817959e+01   2.2787850e+01
   9.6000000e+01   2.7665857e+01   2.6485236e+01   2.4838383e+01   2.2763831e+01
   9.7000000e+01   2.7627410e+01   2.6356787e+01   2.4877122e+01   2.2794734e+01
   9.8000000e+01   2.7052678e+01   2.6528660e+01   2.4874094e+01   2.2527103e+01
   9.9000000e+01   2.7098801e+01   2.6600040e+01   2.4640843e+01   2.2672466e+01
   1.0000000e+02   2.7476446e+01   2.6589120e+01   2.4722009e+01   2.2742968e+01
   1.0100000e+02   2.7682824e+01   2.6598915e+01   2.4685264e+01   2.2727769e+01
   1.0200000e+02   2.7782489e+01   2.6423825e+01   2.4825750e+01   2.2634835e+01
   1.0300000e+02   2.7825440e+01   2.6579345e+01   2.4832691e+01   2.2657919e+01
   1.0400000e+02   2.7811614e+01   2.6565702e+01   2.4852561e+01   2.2746334e+01
   1.0500000e+02   2.7331581e+01   2.6558314e+01   2.4848682e+01   2.2777197e+01
   1.0600000e+02   2.7768536e+01   2.6539781e+01   2.4753981e+01   2.2772075e+01
   1.0700000e+02   2.7567322e+01   2.6550159e+01   2.4814388e+01   2.2793362e+01
   1.0800000e+02   2.7779987e+01   2.6572423e+01   2.4837206e+01   2.2787932e+01
   1.0900000e+02   2.7897753e+01   2.6368365e+01   2.4889041e+01   2.2802117e+01
   1.1000000e+02   2.7915430e+01   2.6327958e+01   2.4786789e+01   2.2773315e+01
   1.1100000e+02   2.7945952e+01   2.6181762e+01   2.4820249e+01   2.2353943e+01
   1.1200000e+02   2.7342778e+01   2.6159300e+01   2.4767377e+01   2.2736382e+01
   1.1300000e+02   2.7635627e+01   2.6500896e+01   2.4680882e+01   2.2690729e+01
   1.1400000e+02   2.7904680e+01   2.6307260e+01   2.4897776e+01   2.2753835e+01
   1.1500000e+02   2.7368237e+01   2.6539038e+01   2.4887522e+01   2.2822677e+01
   1.1600000e+02   2.7587027e+01   2.6407786e+01   2.4933793e+01   2.2817687e+01
   1.1700000e+02   2.7926400e+01   2.6550644e+01   2.4982197e+01   2.2827587e+01
   1.1800000e+02   2.8001867e+01   2.6558761e+01   2.4980608e+01   2.2882816e+01
   1.1900000e+02   2.8021389e+01   2.6458258e+01   2.4979792e+01   2.2891302e+01
   1.2000000e+02   2.7895223e+01   2.6556969e+01   2.4959499e+01   2.2904376e+01
   1.2100000e+02   2.7651447e+01   2.6621569e+01   2.4898212e+01   2.2828521e+01
   1.2200000e+02   2.7797842e+01   2.6697041e+01   2.4922605e+01   2.2870388e+01
   1.2300000e+02   2.7847963e+01   2.6742773e+01   2.4967578e+01   2.2939448e+01
   1.2400000e+02   2.7938312e+01   2.6769649e+01   2.4998823e+01   2.2815477e+01
   1.2500000e+02   2.7753007e+01   2.6784146e+01   2.5032122e+01   2.2871737e+01
   1.2600000e+02   2.7745030e+01   2.6754533e+01   2.4945148e+01   2.2919894e+01
   1.2700000e+02   2.7889504e+01   2.6773765e+01   2.5035066e+01   2.2882441e+01
   1.2800000e+02   2.8049339e+01   2.6778576e+01   2.4877881e+01   2.2902437e+01
   1.2900000e+02   2.7652922e+01   2.6712792e+01   2.4949604e+01   2.2867505e+01
   1.3000000e+02   2.7869973e+01   2.6604761e+01   2.5067018e+01   2.2916982e+01
   1.3100000e+02   2.7966756e+01   2.6816639e+01   2.5112058e+01   2.3006637e+01
   1.3200000e+02   2.7951020e+01   2.6821359e+01   2.5135760e+01   2.2925689e+01
   1.3300000e+02   2.7991935e+01   2.6859408e+01   2.5120528e+01   2.2908221e+01
   1.3400000e+02   2.8029876e+01   2.6901823e+01   2.5093845e+01   2.2810969e+01
   1.3500000e+02   2.7815217e+01   2.6916608e+01   2.5137055e+01   2.3020713e+01
   1.3600000e+02   2.8078256e+01   2.6849939e+01   2.5110095e+01   2.3011044e+01
   1.3700000e+02   2.7916556e+01   2.6703042e+01   2.5100440e+01   2.3060842e+01
   1.3800000e+02   2.8031530e+01   2.6833579e+01   2.5154142e+01   2.3000442e+01
   1.3900000e+02   2.8158760e+01   2.6871642e+01   2.5115225e+01   2.3022544e+01
   1.4000000e+02   2.8157669e+01   2.6912828e+01   2.5026335e+01   2.2997167e+01
   1.4100000e+02   2.8050584e+01   2.6846498e+01   2.5117400e+01   2.3012767e+01
   1.4200000e+02   2.8095169e+01   2.6969827e+01   2.5149860e+01   2.3001093e+01
   1.4300000e+02   2.8076221e+01   2.6983324e+01   2.5082248e+01   2.3002352e+01
   1.4400000e+02   2.8117255e+01   2.6928965e+01   2.5136705e+01   2.2918278e+01
   1.4500000e+02   2.8156724e+01   2.6984705e+01   2.5136873e+01   2.2929093e+01
   1.4600000e+02   2.8218102e+01   2.6986709e+01   2.5174164e+01   2.2996651e+01
   1.4700000e+02   2.8060561e+01   2.7005887e+01   2.5171492e+01   2.3076373e+01
   1.4800000e+02   2.8171491e+01   2.6984631e+01   2.5253734e+01   2.3050276e+01
   1.4900000e+02   2.7747660e+01   2.6940323e+01   2.5224606e+01   2.3163879e+01
   1.5000000e+02   2.8084860e+01   2.6780905e+01   2.5264358e+01   2.2926651e+01
   1.5100000e+02   2.7856001e+01   2.6834606e+01   2.5239279e+01   2.3054208e+01
   1.5200000e+02   2.7720849e+01   2.6826803e+01   2.5266176e+01   2.3066367e+01
   1.5300000e+02   2.8023363e+01   2.6807954e+01   2.5223877e+01   2.3017537e+01
   1.5400000e+02   2.8258698e+01   2.6820757e+01   2.5279129e+01   2.3003827e+01
   1.5500000e+02   2.7911249e+01   2.6935851e+01   2.5156283e+01   2.2987289e+01
   1.5600000e+02   2.8236558e+01   2.6803046e+01   2.5270369e+01   2.3102678e+01
   1.5700000e+02   2.8257221e+01   2.6892024e+01   2.5250381e+01   2.3127717e+01
   1.5800000e+02   2.8346588e+01   2.6646811e+01   2.5175375e+01   2.3097818e+01
   1.5900000e+02   2.8341839e+01   2.6815500e+01   2.5240163e+01   2.3102187e+01
   1.6000000e+02   2.8187231e+01   2.6957604e+01   2.5348304e+01   2.3071727e+01
   1.6100000e+02   2.8068722e+01   2.6886747e+01   2.5334297e+01   2.2918777e+01
   1.6200000e+02   2.8094461e+01   2.6981758e+01   2.5331473e+01   2.3087694e+01
   1.6300000e+02   2.8338934e+01   2.6882238e+01   2.5340476e+01   2.3186470e+01
   1.6400000e+02   2.8123373e+01   2.6946183e+01   2.5385750e+01   2.3180233e+01
   1.6500000e+02   2.8356833e+01   2.6939595e+01   2.5395352e+01   2.3221568e+01
   1.6600000e+02   2.8304650e+01   2.6990797e+01   2.5284297e+01   2.3256742e+01
   1.6700000e+02   2.8115761e+01   2.6997918e+01   2.5278994e+01   2.3237452e+01
   1.6800000e+02   2.8280457e+01   2.6987794e+01   2.5362184e+01   2.3251204e+01
   1.6900000e+02   2.8244436e+01   2.7008252e+01   2.5369815e+01   2.3065348e+01
   1.7000000e+02   2.8410948e+01   2.6984193e+01   2.5378440e+01   2.3112910e+01
   1.7100000e+02   2.8438049e+01   2.6704107e+01   2.5309737e+01   2.3248537e+01
   1.7200000e+02   2.8271124e+01   2.6826737e+01   2.5347894e+01   2.3130153e+01
   1.7300000e+02   2.8305715e+01   2.7031334e+01   2.5290531e+01   2.3134396e+01
   1.7400000e+02   2.8287947e+01   2.7138538e+01   2.5426914e+01   2.3049884e+01
   1.7500000e+02   2.8353205e+01   2.7155781e+01   2.5470221e+01   2.3084483e+01
   1.7600000e+02   2.8016757e+01   2.7151466e+01   2.5480374e+01   2.3153569e+01
   1.7700000e+02   2.8388166e+01   2.6948059e+01   2.5452567e+01   2.3098488e+01
   1.7800000e+02   2.8378983e+01   2.6949124e+01   2.5435368e+01   2.3043708e+01
   1.7900000e+02   2.8234661e+01   2.6982256e+01   2.5379688e+01   2.2980342e+01
   1.8000000e+02   2.7985929e+01   2.7084200e+01   2.5396725e+01   2.3083936e+01
   1.8100000e+02   2.8312691e+01   2.6777295e+01   2.5312380e+01   2.3214244e+01
   1.8200000e+02   2.8410519e+01   2.6900414e+01   2.5312645e+01   2.3273216e+01
   1.8300000e+02   2.8507945e+01   2.7035391e+01   2.5290333e+01   2.3315573e+01
   1.8400000e+02   2.8564110e+01   2.7033951e+01   2.5393424e+01   2.3379299e+01
   1.8500000e+02   2.8236471e+01   2.7170601e+01   2.5447170e+01   2.3401079e+01
   1.8600000e+02   2.8189370e+01   2.7084956e+01   2.5541504e+01   2.3373851e+01
   1.8700000e+02   2.8360413e+01   2.7212380e+01   2.5589610e+01   2.3399819e+01
   1.8800000e+02   2.8534965e+01   2.7231668e+01   2.5615771e+01   2.3395801e+01
   1.8900000e+02   2.8586089e+01   2.7294800e+01   2.5584807e+01   2.3162753e+01
   1.9000000e+02   2.8308478e+01   2.7271613e+01   2.5608401e+01   2.3343064e+01
   1.9100000e+02   2.8484377e+01   2.7304843e+01   2.5631969e+01   2.3367326e+01
   1.9200000e+02   2.8464465e+01   2.7266555e+01   2.5661663e+01   2.3298748e+01
   1.9300000e+02   2.8445035e+01   2.7218141e+01   2.5620646e+01   2.3327977e+01
   1.9400000e+02   2.8593952e+01   2.7272133e+01   2.5484424e+01   2.3374606e+01
   1.9500000e+02   2.8609093e+01   2.7270710e+01   2.5562091e+01   2.3403814e+01
   1.9600000e+02   2.8342932e+01   2.7216842e+01   2.5475726e+01   2.3228248e+01
   1.9700000e+02   2.8433065e+01   2.7230310e+01   2.5669443e+01   2.3303399e+01
   1.9800000e+02   2.8480357e+01   2.7185391e+01   2.5699150e+01   2.3384818e+01
   1.9900000e+02   2.8493727e+01   2.7062160e+01   2.5717086e+01   2.3069680e+01
   2.0000000e+02   2.8485728e+01   2.7252845e+01   2.5637763e+01   2.3327224e+01
   2.0100000e+02   2.8583473e+01   2.7293341e+01   2.5642621e+01   2.3406799e+01
   2.0200000e+02   2.8595585e+01   2.7344382e+01   2.5686804e+01   2.3434779e+01
   2.0300000e+02   2.8662643e+01   2.7218401e+01   2.5657578e+01   2.3336648e+01
   2.0400000e+02   2.8374067e+01   2.7091123e+01   2.5710494e+01   2.3300200e+01
   2.0500000e+02   2.8317436e+01   2.7380239e+01   2.5654076e+01   2.3393630e+01
   2.0600000e+02   2.8178262e+01   2.7445392e+01   2.5487819e+01   2.3342260e+01
   2.0700000e+02   2.8584086e+01   2.7396008e+01   2.5639854e+01   2.3307906e+01
   2.0800000e+02   2.8509696e+01   2.7310783e+01   2.5616043e+01   2.3246386e+01
   2.0900000e+02   2.8697616e+01   2.7113261e+01   2.5496432e+01   2.3427163e+01
   2.1000000e+02   2.8663864e+01   2.7425859e+01   2.5570749e+01   2.3474617e+01
   2.1100000e+02   2.8634810e+01   2.7477476e+01   2.5633778e+01   2.3492904e+01
   2.1200000e+02   2.8545864e+01   2.7460249e+01   2.5691168e+01   2.3461746e+01
   2.1300000e+02   2.8725633e+01   2.7477351e+01   2.5659850e+01   2.3447934e+01
   2.1400000e+02   2.8788863e+01   2.7464550e+01   2.5696703e+01   2.3473064e+01
   2.1500000e+02   2.8813035e+01   2.7508059e+01   2.5628875e+01   2.3510168e+01
   2.1600000e+02   2.8799905e+01   2.7512792e+01   2.5635126e+01   2.3365685e+01
   2.1700000e+02   2.8397185e+01   2.7519922e+01   2.5632705e+01   2.3373975e+01
   2.1800000e+02   2.8400726e+01   2.7448786e+01   2.5650786e+01   2.3373889e+01
   2.1900000e+02   2.8555891e+01   2.7021938e+01   2.5596242e+01   2.3461050e+01
   2.2000000e+02   2.8739242e+01   2.7180705e+01   2.5570243e+01   2.3518240e+01
   2.2100000e+02   2.8772055e+01   2.7122092e+01   2.5662378e+01   2.3559949e+01
   2.2200000e+02   2.8725662e+01   2.7246142e+01   2.5651720e+01   2.3481250e+01
   2.2300000e+02   2.8567766e+01   2.7346964e+01   2.5696947e+01   2.3601855e+01
   2.2400000e+02   2.8751988e+01   2.7336541e+01   2.5696242e+01   2.3543188e+01
   2.2500000e+02   2.8816296e+01   2.7411706e+01   2.5658109e+01   2.3529110e+01
   2.2600000e+02   2.8698430e+01   2.7455474e+01   2.5612626e+01   2.3323085e+01
   2.2700000e+02   2.8523549e+01   2.7518077e+01   2.5540020e+01   2.3327942e+01
   2.2800000e+02   2.8701169e+01   2.7147898e+01   2.5323917e+01   2.3460930e+01
   2.2900000e+02   2.8729148e+01   2.7199965e+01   2.5626917e+01   2.3288342e+01
   2.3000000e+02   2.8683682e+01   2.7267756e+01   2.5716006e+01   2.3409761e+01
   2.3100000e+02   2.8677771e+01   2.7327103e+01   2.5782962e+01   2.3460426e+01
   2.3200000e+02   2.8645769e+01   2.7318758e+01   2.5810928e+01   2.3544375e+01
   2.3300000e+02   2.8524273e+01   2.7243764e+01   2.5806536e+01   2.3624126e+01
   2.3400000e+02   2.8692338e+01   2.7301802e+01   2.5771377e+01   2.3604751e+01
   2.3500000e+02   2.8721122e+01   2.7360239e+01   2.5668950e+01   2.3656524e+01
   2.3600000e+02   2.8705766e+01   2.7408284e+01   2.5425672e+01   2.3601734e+01
   2.3700000e+02   2.8679080e+01   2.7451024e+01   2.5645870e+01   2.3409758e+01
   2.3800000e+02   2.8564830e+01   2.7481500e+01   2.5671442e+01   2.3473314e+01
   2.3900000e+02   2.8323342e+01   2.7503354e+01   2.5374549e+01   2.3523134e+01
   2.4000000e+02   2.8464963e+01   2.7508090e+01   2.5511072e+01   2.3477070e+01
   2.4100000e+02   2.8455467e+01   2.7529447e+01   2.5675590e+01   2.3260433e+01
   2.4200000e+02   2.8654369e+01   2.7529433e+01   2.5411355e+01   2.3439787e+01
   2.4300000e+02   2.8696101e+01   2.7456788e+01   2.5586993e+01   2.3494306e+01
   2.4400000e+02   2.8697543e+01   2.7128200e+01   2.5591185e+01   2.3501983e+01
   2.4500000e+02   2.8601932e+01   2.7526231e+01   2.5469444e+01   2.3545369e+01
   2.4600000e+02   2.8662413e+01   2.7543276e+01   2.5564657e+01   2.3503892e+01
   2.4700000e+02   2.8761395e+01   2.7519424e+01   2.5479270e+01   2.3446811e+01
   2.4800000e+02   2.8816987e+01   2.7507683e+01   2.5521428e+01   2.3543152e+01
   2.4900000e+02   2.8839173e+01   2.7569951e+01   2.5554658e+01   2.3635688e+01
   2.5000000e+02   2.8617516e+01   2.7599509e+01   2.5593460e+01   2.3699859e+01
   2.5100000e+02   2.8527052e+01   2.7536734e+01   2.5612177e+01   2.3591414e+01
   2.5200000e+02   2.8543108e+01   2.7623060e+01   2.5627211e+01   2.3682797e+01
   2.5300000e+02   2.8754073e+01   2.7630793e+01   2.5667957e+01   2.3649362e+01
   2.5400000e+02   2.8738230e+01   2.7612839e+01   2.5729147e+01   2.3641024e+01
   2.5500000e+02   2.8742011e+01   2.7581198e+01   2.5816903e+01   2.3431198e+01
   2.5600000e+02   2.8814270e+01   2.7187609e+01   2.5849685e+01   2.3643746e+01
   2.5700000e+02   2.8707417e+01   2.7422711e+01   2.5878104e+01   2.3713868e+01
   2.5800000e+02   2.8807723e+01   2.7428036e+01   2.5874395e+01   2.3743702e+01
   2.5900000e+02   2.8791178e+01   2.7580135e+01   2.5836410e+01   2.3678899e+01
   2.6000000e+02   2.8757209e+01   2.7585015e+01   2.5855226e+01   2.3661877e+01
   2.6100000e+02   2.8754056e+01   2.7622428e+01   2.5856182e+01   2.3652801e+01
   2.6200000e+02   2.8812318e+01   2.7607433e+01   2.5843179e+01   2.3759185e+01
   2.6300000e+02   2.8593378e+01   2.7465042e+01   2.5889639e+01   2.3631617e+01
   2.6400000e+02   2.8760671e+01   2.7532720e+01   2.5860881e+01   2.3615863e+01
   2.6500000e+02   2.8926940e+01   2.7570910e+01   2.5818962e+01   2.3543519e+01
   2.6600000e+02   2.8975955e+01   2.7618907e+01   2.5866716e+01   2.3672744e+01
   2.6700000e+02   2.8822780e+01   2.7588186e+01   2.5937234e+01   2.3768825e+01
   2.6800000e+02   2.8921925e+01   2.7585299e+01   2.5933947e+01   2.3760323e+01
   2.6900000e+02   2.8868986e+01   2.7435614e+01   2.5950403e+01   2.3824004e+01
   2.7000000e+02   2.8901747e+01   2.7499648e+01   2.5945122e+01   2.3746772e+01
   2.7100000e+02   2.8798794e+01   2.7610111e+01   2.5955019e+01   2.3766865e+01
   2.7200000e+02   2.8828034e+01   2.7442510e+01   2.5821295e+01   2.3648526e+01
   2.7300000e+02   2.8946973e+01   2.7451873e+01   2.5898394e+01   2.3224097e+01
   2.7400000e+02   2.8886652e+01   2.7593357e+01   2.5889021e+01   2.3601020e+01
   2.7500000e+02   2.8933007e+01   2.7715523e+01   2.5960473e+01   2.3730685e+01
   2.7600000e+02   2.8878476e+01   2.7714390e+01   2.5831595e+01   2.3684571e+01
   2.7700000e+02   2.8639301e+01   2.7758196e+01   2.5685610e+01   2.3608665e+01
   2.7800000e+02   2.8636514e+01   2.7733069e+01   2.5961008e+01   2.3602677e+01
   2.7900000e+02   2.8723909e+01   2.7716385e+01   2.5926547e+01   2.3564902e+01
   2.8000000e+02   2.8928871e+01   2.7528165e+01   2.5918551e+01   2.3626993e+01
   2.8100000e+02   2.9006309e+01   2.7647884e+01   2.5923097e+01   2.3646270e+01
   2.8200000e+02   2.9016841e+01   2.7716585e+01   2.5962360e+01   2.3645307e+01
   2.8300000e+02   2.8873116e+01   2.7754613e+01   2.5960791e+01   2.3658834e+01
   2.8400000e+02   2.8875366e+01   2.7788767e+01   2.5970436e+01   2.3637132e+01
   2.8500000e+02   2.9000275e+01   2.7828657e+01   2.5980787e+01   2.3461682e+01
   2.8600000e+02   2.8997184e+01   2.7851641e+01   2.6004376e+01   2.3365042e+01
   2.8700000e+02   2.8592711e+01   2.7584895e+01   2.5930418e+01   2.3586403e+01
   2.8800000e+02   2.8868402e+01   2.7675208e+01   2.5947840e+01   2.3693330e+01
   2.8900000e+02   2.8899909e+01   2.7716896e+01   2.5814462e+01   2.3663526e+01
   2.9000000e+02   2.8768756e+01   2.7786714e+01   2.5971186e+01   2.3619723e+01
   2.9100000e+02   2.8786472e+01   2.7812599e+01   2.5947903e+01   2.3649197e+01
   2.9200000e+02   2.8912776e+01   2.7778766e+01   2.5944536e+01   2.3579768e+01
   2.9300000e+02   2.8912956e+01   2.7779588e+01   2.5970507e+01   2.3686149e+01
   2.9400000e+02   2.8984720e+01   2.7781162e+01   2.5908853e+01   2.3673085e+01
   2.9500000e+02   2.8814577e+01   2.7783284e+01   2.5971934e+01   2.3644831e+01
   2.9600000e+02   2.8966569e+01   2.7779327e+01   2.5953496e+01   2.3569443e+01
   2.9700000e+02   2.9007445e+01   2.7757377e+01   2.5973134e+01   2.3517183e+01
   2.9800000e+02   2.8837874e+01   2.7631870e+01   2.5992389e+01   2.3494829e+01
   2.9900000e+02   2.8748828e+01   2.7539382e+01   2.5967362e+01   2.3536598e+01
   3.0000000e+02   2.8718041e+01   2.7596492e+01   2.5885374e+01   2.3473692e+01
   3.0100000e+02   2.8744461e+01   2.7706437e+01   2.5819040e+01   2.3534916e+01
   3.0200000e+02   2.8727279e+01   2.7792088e+01   2.5930440e+01   2.3584628e+01
   3.0300000e+02   2.8727567e+01   2.7796707e+01   2.5955229e+01   2.3581486e+01
   3.0400000e+02   2.8797549e+01   2.7719648e+01   2.5734253e+01   2.3546407e+01
   3.0500000e+02   2.8776795e+01   2.7566795e+01   2.5824198e+01   2.3617337e+01
   3.0600000e+02   2.8675818e+01   2.7634950e+01   2.5988986e+01   2.3710659e+01
   3.0700000e+02   2.8758588e+01   2.7558822e+01   2.6078783e+01   2.3771013e+01
   3.0800000e+02   2.8888608e+01   2.7560493e+01   2.6085373e+01   2.3696413e+01
   3.0900000e+02   2.8928855e+01   2.7727683e+01   2.6106309e+01   2.3758870e+01
   3.1000000e+02   2.8930418e+01   2.7753211e+01   2.6098336e+01   2.3805691e+01
   3.1100000e+02   2.8990385e+01   2.7754609e+01   2.6115718e+01   2.3841582e+01
   3.1200000e+02   2.8982558e+01   2.7745002e+01   2.6003255e+01   2.3828225e+01
   3.1300000e+02   2.8906838e+01   2.7653181e+01   2.5901945e+01   2.3840713e+01
   3.1400000e+02   2.8959585e+01   2.7504711e+01   2.5685760e+01   2.3855061e+01
   3.1500000e+02   2.8887873e+01   2.7664763e+01   2.5738741e+01   2.3831723e+01
   3.1600000e+02   2.8999176e+01   2.7713731e+01   2.5894124e+01   2.3824303e+01
   3.1700000e+02   2.9004262e+01   2.7724061e+01   2.5945815e+01   2.3855664e+01
   3.1800000e+02   2.9005335e+01   2.7703777e+01   2.6005894e+01   2.3888422e+01
   3.1900000e+02   2.8960724e+01   2.7566664e+01   2.5906269e+01   2.3884937e+01
   3.2000000e+02   2.8897528e+01   2.7394785e+01   2.5999792e+01   2.3744992e+01
   3.2100000e+02   2.8760812e+01   2.7286712e+01   2.6034053e+01   2.3794718e+01
   3.2200000e+02   2.8754117e+01   2.7510760e+01   2.6052233e+01   2.3804166e+01
   3.2300000e+02   2.8734839e+01   2.7651371e+01   2.6096934e+01   2.3720829e+01
   3.2400000e+02   2.8935631e+01   2.7596322e+01   2.6148604e+01   2.3727998e+01
   3.2500000e+02   2.9106817e+01   2.7621086e+01   2.6167620e+01   2.3762999e+01
   3.2600000e+02   2.9089217e+01   2.7737230e+01   2.6183366e+01   2.3781373e+01
   3.2700000e+02   2.9104017e+01   2.7755917e+01   2.6181783e+01   2.3733443e+01
   3.2800000e+02   2.9065602e+01   2.7735476e+01   2.6151789e+01   2.3457052e+01
   3.2900000e+02   2.9116708e+01   2.7718479e+01   2.6133475e+01   2.3540709e+01
   3.3000000e+02   2.9148946e+01   2.7763483e+01   2.6125641e+01   2.3653475e+01
   3.3100000e+02   2.9073630e+01   2.7742049e+01   2.6119058e+01   2.3689904e+01
   3.3200000e+02   2.9119841e+01   2.7701531e+01   2.5987366e+01   2.3727319e+01
   3.3300000e+02   2.9072243e+01   2.7754954e+01   2.6106046e+01   2.3647018e+01
   3.3400000e+02   2.8967153e+01   2.7777639e+01   2.6116442e+01   2.3503419e+01
   3.3500000e+02   2.9084013e+01   2.7798939e+01   2.6156148e+01   2.3588259e+01
   3.3600000e+02   2.9175238e+01   2.7742983e+01   2.6149354e+01   2.3623701e+01
   3.3700000e+02   2.9226703e+01   2.7764770e+01   2.6150541e+01   2.3516884e+01
   3.3800000e+02   2.9224847e+01   2.7709703e+01   2.6131302e+01   2.3451313e+01
   3.3900000e+02   2.9214590e+01   2.7728944e+01   2.6141707e+01   2.3455661e+01
   3.4000000e+02   2.9232488e+01   2.7747604e+01   2.6086331e+01   2.3569907e+01
   3.4100000e+02   2.9280590e+01   2.7768616e+01   2.6107767e+01   2.3568572e+01
   3.4200000e+02   2.9247494e+01   2.7803169e+01   2.6082792e+01   2.3581975e+01
   3.4300000e+02   2.9166171e+01   2.7742437e+01   2.6056248e+01   2.3668490e+01
   3.4400000e+02   2.8531088e+01   2.7820987e+01   2.6102840e+01   2.3491503e+01
   3.4500000e+02   2.8843915e+01   2.7737096e+01   2.6015245e+01   2.3705417e+01
   3.4600000e+02   2.9117855e+01   2.7790300e+01   2.5968358e+01   2.3741076e+01
   3.4700000e+02   2.9266132e+01   2.7767876e+01   2.6006678e+01   2.3828131e+01
   3.4800000e+02   2.9292820e+01   2.7741866e+01   2.5971805e+01   2.3753578e+01
   3.4900000e+02   2.9288222e+01   2.7812385e+01   2.5993974e+01   2.3745186e+01
   3.5000000e+02   2.9277165e+01   2.7771684e+01   2.6052588e+01   2.3702708e+01
   3.5100000e+02   2.9228144e+01   2.7741152e+01   2.6074576e+01   2.3503116e+01
   3.5200000e+02   2.9292620e+01   2.7789153e+01   2.6072675e+01   2.3669402e+01
   3.5300000e+02   2.9264667e+01   2.7790724e+01   2.5997264e+01   2.3770777e+01
   3.5400000e+02   2.9305726e+01   2.7792329e+01   2.6056905e+01   2.3786391e+01
   3.5500000e+02   2.9334154e+01   2.7774421e+01   2.5917344e+01   2.3750350e+01
   3.5600000e+02   2.9346408e+01   2.7739176e+01   2.6083304e+01   2.3741905e+01
   3.5700000e+02   2.9054912e+01   2.7726025e+01   2.6110457e+01   2.3703251e+01
   3.5800000e+02   2.9060689e+01   2.7373871e+01   2.6155307e+01   2.3620144e+01
   3.5900000e+02   2.9317358e+01   2.7636563e+01   2.6185249e+01   2.3713394e+01
   3.6000000e+02   2.9363258e+01   2.7752681e+01   2.6205261e+01   2.3801197e+01
   3.6100000e+02   2.9339561e+01   2.7816889e+01   2.6193711e+01   2.3805699e+01
   3.6200000e+02   2.9311244e+01   2.7750962e+01   2.6236734e+01   2.3836171e+01
   3.6300000e+02   2.8852045e+01   2.7592137e+01   2.6244542e+01   2.3849111e+01
   3.6400000e+02   2.8960719e+01   2.7807960e+01   2.6236993e+01   2.3815974e+01
   3.6500000e+02   2.9187781e+01   2.7906113e+01   2.6232923e+01   2.3757224e+01
   3.6600000e+02   2.9264393e+01   2.7921295e+01   2.6208584e+01   2.3611717e+01
   3.6700000e+02   2.9046946e+01   2.7923438e+01   2.6161691e+01   2.3613358e+01
   3.6800000e+02   2.9040012e+01   2.7964259e+01   2.6132929e+01   2.3589796e+01
   3.6900000e+02   2.9126419e+01   2.7965373e+01   2.6141464e+01   2.3816250e+01
   3.7000000e+02   2.9142918e+01   2.7923495e+01   2.6088333e+01   2.3872974e+01
   3.7100000e+02   2.9146326e+01   2.7956477e+01   2.6031531e+01   2.3921763e+01
   3.7200000e+02   2.9143854e+01   2.7946799e+01   2.6031101e+01   2.3908211e+01
   3.7300000e+02   2.9113936e+01   2.7941606e+01   2.5973609e+01   2.3874947e+01
   3.7400000e+02   2.9132185e+01   2.7882774e+01   2.5969961e+01   2.3894166e+01
   3.7500000e+02   2.9211849e+01   2.7918721e+01   2.6053360e+01   2.3949134e+01
   3.7600000e+02   2.9258264e+01   2.7885894e+01   2.6109497e+01   2.3982923e+01
   3.7700000e+02   2.9349958e+01   2.7837444e+01   2.6149169e+01   2.3926106e+01
   3.7800000e+02   2.9345134e+01   2.7807915e+01   2.6129134e+01   2.3967151e+01
   3.7900000e+02   2.9378921e+01   2.7765352e+01   2.6062654e+01   2.3985632e+01
   3.8000000e+02   2.9371291e+01   2.7786815e+01   2.6131738e+01   2.3885023e+01
   3.8100000e+02   2.9177205e+01   2.7739151e+01   2.6192074e+01   2.3810882e+01
   3.8200000e+02   2.9344959e+01   2.7702569e+01   2.6216886e+01   2.3725198e+01
   3.8300000e+02   2.9358736e+01   2.7852054e+01   2.6199869e+01   2.3887769e+01
   3.8400000e+02   2.9086593e+01   2.7845257e+01   2.6229456e+01   2.3880509e+01
   3.8500000e+02   2.8978820e+01   2.7875283e+01   2.6153077e+01   2.3837321e+01
   3.8600000e+02   2.9226957e+01   2.7864636e+01   2.6191861e+01   2.3713500e+01
   3.8700000e+02   2.9263174e+01   2.7858909e+01   2.6234619e+01   2.3753296e+01
   3.8800000e+02   2.9171762e+01   2.7854993e+01   2.6168480e+01   2.3699841e+01
   3.8900000e+02   2.9237144e+01   2.7821808e+01   2.6167290e+01   2.3852796e+01
   3.9000000e+02   2.9240299e+01   2.7810892e+01   2.6177413e+01   2.3945113e+01
   3.9100000e+02   2.9313986e+01   2.7758588e+01   2.6240139e+01   2.3836860e+01
   3.9200000e+02   2.9327816e+01   2.7761176e+01   2.6277596e+01   2.4026854e+01
   3.9300000e+02   2.9274132e+01   2.7744257e+01   2.6332849e+01   2.4023098e+01
   3.9400000e+02   2.9302631e+01   2.7747118e+01   2.6343798e+01   2.4032315e+01
   3.9500000e+02   2.9263533e+01   2.7694472e+01   2.6306883e+01   2.3979273e+01
   3.9600000e+02   2.9324390e+01   2.7760403e+01   2.6334765e+01   2.3826724e+01
   3.9700000e+02   2.9347207e+01   2.7842142e+01   2.6302075e+01   2.3903976e+01
   3.9800000e+02   2.9316228e+01   2.7933193e+01   2.6254789e+01   2.3916959e+01
   3.9900000e+02   2.9272214e+01   2.7973416e+01   2.6260519e+01   2.4017960e+01
   4.0000000e+02   2.9235850e+01   2.7986166e+01   2.6221535e+01   2.4083218e+01
   4.0100000e+02   2.9289089e+01   2.8022686e+01   2.6180451e+01   2.4045649e+01
   4.0200000e+02   2.9333301e+01   2.8028888e+01   2.6088605e+01   2.4014721e+01
   4.0300000e+02   2.9364716e+01   2.8044558e+01   2.5814820e+01   2.4017836e+01
   4.0400000e+02   2.9367118e+01   2.8055064e+01   2.5733124e+01   2.3999219e+01
   4.0500000e+02   2.9362360e+01   2.8042149e+01   2.5954803e+01   2.4018048e+01
   4.0600000e+02   2.9353827e+01   2.8053516e+01   2.6080588e+01   2.3992625e+01
   4.0700000e+02   2.9245659e+01   2.8026433e+01   2.6137950e+01   2.3950661e+01
   4.0800000e+02   2.9340103e+01   2.8075469e+01   2.6197574e+01   2.4010302e+01
   4.0900000e+02   2.9408392e+01   2.8058157e+01   2.6172376e+01   2.3999122e+01
   4.1000000e+02   2.9305105e+01   2.8082961e+01   2.6199441e+01   2.4023708e+01
   4.1100000e+02   2.9374728e+01   2.8058771e+01   2.6290057e+01   2.3959064e+01
   4.1200000e+02   2.9329078e+01   2.8081456e+01   2.6309185e+01   2.3837279e+01
   4.1300000e+02   2.9013194e+01   2.8078202e+01   2.6325695e+01   2.3828229e+01
   4.1400000e+02   2.9188974e+01   2.8096786e+01   2.6353736e+01   2.3670088e+01
   4.1500000e+02   2.9354053e+01   2.7977076e+01   2.6318777e+01   2.3606250e+01
   4.1600000e+02   2.9391083e+01   2.7925967e+01   2.6303939e+01   2.3835543e+01
   4.1700000e+02   2.9391830e+01   2.7934034e+01   2.6291600e+01   2.3867796e+01
   4.1800000e+02   2.9446359e+01   2.7934775e+01   2.6268256e+01   2.3859151e+01
   4.1900000e+02   2.9248226e+01   2.7936513e+01   2.6289624e+01   2.3775307e+01
   4.2000000e+02   2.9312707e+01   2.7964810e+01   2.6340781e+01   2.3865789e+01
   4.2100000e+02   2.9259948e+01   2.8081610e+01   2.6355326e+01   2.3920171e+01
   4.2200000e+02   2.9300238e+01   2.8155055e+01   2.6317604e+01   2.3998178e+01
   4.2300000e+02   2.9333423e+01   2.8217874e+01   2.6180164e+01   2.4011772e+01
   4.2400000e+02   2.9411865e+01   2.8204490e+01   2.6221831e+01   2.4108430e+01
   4.2500000e+02   2.9361092e+01   2.8217407e+01   2.5959700e+01   2.4090371e+01
   4.2600000e+02   2.9394686e+01   2.8201042e+01   2.6043550e+01   2.4140845e+01
   4.2700000e+02   2.9405427e+01   2.8262738e+01   2.6128386e+01   2.4136897e+01
   4.2800000e+02   2.9366382e+01   2.8199038e+01   2.6203801e+01   2.4121318e+01
   4.2900000e+02   2.9352696e+01   2.8061821e+01   2.6183902e+01   2.4159736e+01
   4.3000000e+02   2.9358033e+01   2.8192666e+01   2.6206644e+01   2.4046108e+01
   4.3100000e+02   2.9199981e+01   2.8225974e+01   2.6221628e+01   2.4047397e+01
   4.3200000e+02   2.9289313e+01   2.8145483e+01   2.6198525e+01   2.3969818e+01
   4.3300000e+02   2.9358444e+01   2.8205041e+01   2.6180184e+01   2.4173099e+01
   4.3400000e+02   2.9328978e+01   2.8081790e+01   2.6210593e+01   2.4236290e+01
   4.3500000e+02   2.9372394e+01   2.8140409e+01   2.6193436e+01   2.4254443e+01
   4.3600000e+02   2.9053897e+01   2.8124458e+01   2.6210832e+01   2.4230278e+01
   4.3700000e+02   2.9338584e+01   2.8188822e+01   2.6192059e+01   2.4178829e+01
   4.3800000e+02   2.9451235e+01   2.8200208e+01   2.6171314e+01   2.4073400e+01
   4.3900000e+02   2.9454828e+01   2.8054448e+01   2.6088949e+01   2.3959425e+01
   4.4000000e+02   2.9333594e+01   2.8186312e+01   2.6155520e+01   2.4044177e+01
   4.4100000e+02   2.9424107e+01   2.8118483e+01   2.6229091e+01   2.4145737e+01
   4.4200000e+02   2.9468688e+01   2.8243974e+01   2.6254922e+01   2.4109400e+01
   4.4300000e+02   2.9461699e+01   2.8263359e+01   2.6253971e+01   2.4123629e+01
   4.4400000e+02   2.9458296e+01   2.8275802e+01   2.6265196e+01   2.4121627e+01
   4.4500000e+02   2.9447802e+01   2.8289336e+01   2.6246627e+01   2.4204995e+01
   4.4600000e+02   2.9503421e+01   2.8197403e+01   2.6204624e+01   2.4170368e+01
   4.4700000e+02   2.9501466e+01   2.8199301e+01   2.6002571e+01   2.4167233e+01
   4.4800000e+02   2.9472428e+01   2.8111658e+01   2.5890813e+01   2.4173417e+01
   4.4900000e+02   2.9451134e+01   2.8187686e+01   2.5807772e+01   2.4076622e+01
   4.5000000e+02   2.9384760e+01   2.8167387e+01   2.5891288e+01   2.3957645e+01
   4.5100000e+02   2.9457953e+01   2.8154254e+01   2.6062731e+01   2.4108836e+01
   4.5200000e+02   2.9449487e+01   2.8172866e+01   2.6240994e+01   2.4222636e+01
   4.5300000e+02   2.9426010e+01   2.8160842e+01   2.6274306e+01   2.4269528e+01
   4.5400000e+02   2.9491658e+01   2.8197560e+01   2.6346807e+01   2.4137855e+01
   4.5500000e+02   2.9487005e+01   2.8214865e+01   2.6317332e+01   2.4045296e+01
   4.5600000e+02   2.9517353e+01   2.8143089e+01   2.6344220e+01   2.4188109e+01
   4.5700000e+02   2.9469035e+01   2.8198024e+01   2.6343317e+01   2.4173737e+01
   4.5800000e+02   2.9419019e+01   2.8162691e+01   2.6317288e+01   2.4126936e+01
   4.5900000e+02   2.9413501e+01   2.8217510e+01   2.6317994e+01   2.4071550e+01
   4.6000000e+02   2.9446580e+01   2.8231911e+01   2.6310185e+01   2.3831645e+01
   4.6100000e+02   2.9415540e+01   2.8289282e+01   2.6286683e+01   2.3955267e+01
   4.6200000e+02   2.9401363e+01   2.8298919e+01   2.6277034e+01   2.4051899e+01
   4.6300000e+02   2.9309752e+01   2.8285880e+01   2.6285401e+01   2.4019779e+01
   4.6400000e+02   2.9257564e+01   2.8302262e+01   2.6282322e+01   2.4079394e+01
   4.6500000e+02   2.9074843e+01   2.8293083e+01   2.6311509e+01   2.4084758e+01
   4.6600000e+02   2.9167128e+01   2.8280006e+01   2.6316212e+01   2.4078032e+01
   4.6700000e+02   2.9264647e+01   2.8252242e+01   2.6306242e+01   2.4081021e+01
   4.6800000e+02   2.9313154e+01   2.8279825e+01   2.6166098e+01   2.4127780e+01
   4.6900000e+02   2.9256517e+01   2.8253108e+01   2.6259289e+01   2.4143420e+01
   4.7000000e+02   2.9359599e+01   2.8240087e+01   2.6287313e+01   2.4133133e+01
   4.7100000e+02   2.9436830e+01   2.8193039e+01   2.6341374e+01   2.4152160e+01
   4.7200000e+02   2.9486838e+01   2.8131415e+01   2.6354387e+01   2.4163145e+01
   4.7300000e+02   2.9467622e+01   2.8048582e+01   2.6359706e+01   2.4040176e+01
   4.7400000e+02   2.9478138e+01   2.8178488e+01   2.6388173e+01   2.4058917e+01
   4.7500000e+02   2.9391849e+01   2.8196423e+01   2.6358603e+01   2.4076050e+01
   4.7600000e+02   2.9512506e+01   2.8212981e+01   2.6353561e+01   2.4095737e+01
   4.7700000e+02   2.9580403e+01   2.8240074e+01   2.6310307e+01   2.4058842e+01
   4.7800000e+02   2.9482128e+01   2.8277931e+01   2.6303605e+01   2.3991874e+01
   4.7900000e+02   2.9483183e+01   2.8262716e+01   2.6292998e+01   2.3890938e+01
   4.8000000e+02   2.9413231e+01   2.8229268e+01   2.6398199e+01   2.3910300e+01
   4.8100000e+02   2.9406727e+01   2.8179031e+01   2.6398444e+01   2.4069792e+01
   4.8200000e+02   2.9433370e+01   2.8192136e+01   2.6384466e+01   2.4086711e+01
   4.8300000e+02   2.9333577e+01   2.8291284e+01   2.6283948e+01   2.4115828e+01
   4.8400000e+02   2.9381124e+01   2.8266140e+01   2.6042766e+01   2.3992983e+01
   4.8500000e+02   2.9557623e+01   2.8268275e+01   2.6122782e+01   2.3963446e+01
   4.8600000e+02   2.9562305e+01   2.8263079e+01   2.6312583e+01   2.3997797e+01
   4.8700000e+02   2.9530675e+01   2.8280481e+01   2.6412211e+01   2.4029966e+01
   4.8800000e+02   2.9498827e+01   2.8215519e+01   2.6454332e+01   2.4068275e+01
   4.8900000e+02   2.9454487e+01   2.8249520e+01   2.6474136e+01   2.4026196e+01
   4.9000000e+02   2.9441060e+01   2.8214556e+01   2.6425204e+01   2.4004779e+01
   4.9100000e+02   2.9363106e+01   2.8196981e+01   2.6439761e+01   2.4016547e+01
   4.9200000e+02   2.9472115e+01   2.8114222e+01   2.6483101e+01   2.3944255e+01
   4.9300000e+02   2.9548107e+01   2.8201790e+01   2.6442158e+01   2.3849313e+01
   4.9400000e+02   2.9569372e+01   2.8108642e+01   2.6481705e+01   2.3988569e+01
   4.9500000e+02   2.9529986e+01   2.8294029e+01   2.6444354e+01   2.4070046e+01
   4.9600000e+02   2.9458554e+01   2.8403569e+01   2.6451387e+01   2.4118515e+01
   4.9700000e+02   2.9480133e+01   2.8474203e+01   2.6352824e+01   2.4209320e+01
   4.9800000e+02   2.9431167e+01   2.8530118e+01   2.6324122e+01   2.4210479e+01
   4.9900000e+02   2.9444328e+01   2.8520898e+01   2.6334596e+01   2.4258161e+01
   5.0000000e+02   2.9362971e+01   2.8519037e+01   2.6409551e+01   2.4244391e+01
   5.0100000e+02   2.9376186e+01   2.8505703e+01   2.6365685e+01   2.4279089e+01
   5.0200000e+02   2.9351276e+01   2.8511550e+01   2.6390793e+01   2.4271596e+01
   5.0300000e+02   2.9386582e+01   2.8497813e+01   2.6390075e+01   2.4244578e+01
   5.0400000e+02   2.9312355e+01   2.8507587e+01   2.6383537e+01   2.4260735e+01
   5.0500000e+02   2.9298626e+01   2.8485992e+01   2.6378745e+01   2.4262061e+01
   5.0600000e+02   2.9450161e+01   2.8445147e+01   2.6367914e+01   2.4292879e+01
   5.0700000e+02   2.9491195e+01   2.8492743e+01   2.6273734e+01   2.4242202e+01
   5.0800000e+02   2.9491230e+01   2.8435175e+01   2.6242204e+01   2.4003913e+01
   5.0900000e+02   2.9486632e+01   2.8421074e+01   2.6285481e+01   2.4150408e+01
   5.1000000e+02   2.9428173e+01   2.8404831e+01   2.6301510e+01   2.4237932e+01
   5.1100000e+02   2.9177649e+01   2.8457438e+01   2.6328752e+01   2.4107728e+01
   5.1200000e+02   2.9360651e+01   2.8453053e+01   2.6350015e+01   2.4298656e+01


==> FigureData/learning_methods.dat <==
   x		   y1		   y2		   y3
   0.0000000e+00   1.2132543e+01   1.4603642e+01   1.1352447e+01
   1.0000000e+00   1.9286962e+01   1.8345669e+01   1.1896152e+01
   2.0000000e+00   2.1373202e+01   1.9762320e+01   1.1951460e+01
   3.0000000e+00   2.2300481e+01   2.0576348e+01   1.1989280e+01
   4.0000000e+00   2.2721845e+01   2.0750397e+01   1.2017718e+01
   5.0000000e+00   2.3471989e+01   2.1341032e+01   1.2040363e+01
   6.0000000e+00   2.4017497e+01   1.9492051e+01   1.2059429e+01
   7.0000000e+00   2.4523575e+01   2.1380712e+01   1.2076229e+01
   8.0000000e+00   2.4936440e+01   2.1517475e+01   1.2085281e+01
   9.0000000e+00   2.5220749e+01   2.0542792e+01   1.2096774e+01
   1.0000000e+01   2.5479174e+01   2.1789618e+01   1.2105134e+01
   1.1000000e+01   2.5691555e+01   2.2183680e+01   1.2111490e+01
   1.2000000e+01   2.5886477e+01   2.1030193e+01   1.2117814e+01
   1.3000000e+01   2.6068029e+01   2.2193824e+01   1.2121158e+01
   1.4000000e+01   2.6250383e+01   2.2360759e+01   1.2127357e+01
   1.5000000e+01   2.6334822e+01   2.1467856e+01   1.2131227e+01
   1.6000000e+01   2.6510198e+01   2.2366719e+01   1.2131781e+01
   1.7000000e+01   2.6527530e+01   2.2638110e+01   1.2074175e+01
   1.8000000e+01   2.6716919e+01   2.1634827e+01   1.2142208e+01
   1.9000000e+01   2.6685602e+01   2.2551741e+01   1.2146379e+01
   2.0000000e+01   2.6904795e+01   2.2785501e+01   1.2155422e+01
   2.1000000e+01   2.6843492e+01   2.1858815e+01   1.2163551e+01
   2.2000000e+01   2.6956839e+01   2.2687822e+01   1.2224837e+01
   2.3000000e+01   2.7014570e+01   2.2912381e+01   1.2278338e+01
   2.4000000e+01   2.7001474e+01   2.2036661e+01   1.2309733e+01
   2.5000000e+01   2.7177504e+01   2.2838577e+01   1.2323353e+01
   2.6000000e+01   2.7105291e+01   2.2982909e+01   1.2336795e+01
   2.7000000e+01   2.7285734e+01   2.2434134e+01   1.2437396e+01
   2.8000000e+01   2.7226271e+01   2.3117610e+01   1.2587129e+01
   2.9000000e+01   2.7358667e+01   2.2488061e+01   1.2571527e+01
   3.0000000e+01   2.7394889e+01   2.3170458e+01   1.2591090e+01
   3.1000000e+01   2.7425867e+01   2.2656585e+01   1.2723016e+01
   3.2000000e+01   2.7457025e+01   2.3299078e+01   1.2698179e+01
   3.3000000e+01   2.7497660e+01   2.2646468e+01   1.2730777e+01
   3.4000000e+01   2.7518398e+01   2.3337530e+01   1.2760329e+01
   3.5000000e+01   2.7551598e+01   2.2838719e+01   1.2772113e+01
   3.6000000e+01   2.7562464e+01   2.3475236e+01   1.2814269e+01
   3.7000000e+01   2.7447249e+01   2.3028331e+01   1.2838377e+01
   3.8000000e+01   2.7662308e+01   2.3484580e+01   1.2889121e+01
   3.9000000e+01   2.7541105e+01   2.3227820e+01   1.2944933e+01
   4.0000000e+01   2.7755157e+01   2.3150976e+01   1.2984559e+01
   4.1000000e+01   2.7696191e+01   2.3806646e+01   1.3016992e+01
   4.2000000e+01   2.7795402e+01   2.3420180e+01   1.3041750e+01
   4.3000000e+01   2.7729375e+01   2.3582827e+01   1.3093545e+01
   4.4000000e+01   2.7871730e+01   2.3471462e+01   1.3124442e+01
   4.5000000e+01   2.7778224e+01   2.3526023e+01   1.3138669e+01
   4.6000000e+01   2.7927401e+01   2.3797637e+01   1.3033622e+01
   4.7000000e+01   2.7872916e+01   2.3715315e+01   1.3110591e+01
   4.8000000e+01   2.7944299e+01   2.4072788e+01   1.3383923e+01
   4.9000000e+01   2.7879016e+01   2.3909727e+01   1.4584845e+01
   5.0000000e+01   2.8029961e+01   2.3964622e+01   1.4858585e+01
   5.1000000e+01   2.8033454e+01   2.3982740e+01   1.5165428e+01
   5.2000000e+01   2.8060334e+01   2.4413560e+01   1.6548580e+01
   5.3000000e+01   2.8096240e+01   2.4514028e+01   1.7476116e+01
   5.4000000e+01   2.8077675e+01   2.4086128e+01   1.7705602e+01
   5.5000000e+01   2.8143572e+01   2.4660992e+01   1.8706899e+01
   5.6000000e+01   2.8128861e+01   2.4464702e+01   1.8891803e+01
   5.7000000e+01   2.8164883e+01   2.4344583e+01   1.9329515e+01
   5.8000000e+01   2.8185110e+01   2.4353170e+01   1.9695333e+01
   5.9000000e+01   2.8199997e+01   2.4761566e+01   1.9812041e+01
   6.0000000e+01   2.8211456e+01   2.4340911e+01   1.9142352e+01
   6.1000000e+01   2.8191827e+01   2.4612052e+01   1.9746759e+01
   6.2000000e+01   2.8051909e+01   2.4573083e+01   2.0159210e+01
   6.3000000e+01   2.8142912e+01   2.4668854e+01   2.0326460e+01
   6.4000000e+01   2.8037416e+01   2.4645061e+01   2.0128385e+01
   6.5000000e+01   2.7679865e+01   2.4733428e+01   2.0071744e+01
   6.6000000e+01   2.8046202e+01   2.4775330e+01   2.0582005e+01
   6.7000000e+01   2.8288748e+01   2.4828651e+01   2.0756200e+01
   6.8000000e+01   2.8310739e+01   2.4840271e+01   2.0895328e+01
   6.9000000e+01   2.8330245e+01   2.4943071e+01   2.0873407e+01
   7.0000000e+01   2.8120102e+01   2.4872224e+01   2.0786805e+01
   7.1000000e+01   2.8390129e+01   2.5115819e+01   2.0368763e+01
   7.2000000e+01   2.8433080e+01   2.5030339e+01   2.0872910e+01
   7.3000000e+01   2.8316724e+01   2.4899195e+01   2.1047700e+01
   7.4000000e+01   2.8470153e+01   2.5262172e+01   2.1254229e+01
   7.5000000e+01   2.8271225e+01   2.4892391e+01   2.1275086e+01
   7.6000000e+01   2.8448171e+01   2.5232803e+01   2.0966820e+01
   7.7000000e+01   2.8465337e+01   2.4965947e+01   2.0237609e+01
   7.8000000e+01   2.8571117e+01   2.5130035e+01   2.1003938e+01
   7.9000000e+01   2.8577246e+01   2.5362042e+01   2.1421004e+01
   8.0000000e+01   2.8608652e+01   2.5463793e+01   2.1413321e+01
   8.1000000e+01   2.8626082e+01   2.5337251e+01   2.1552524e+01
   8.2000000e+01   2.8604984e+01   2.5379517e+01   2.1621135e+01
   8.3000000e+01   2.8666988e+01   2.5541364e+01   2.1491361e+01
   8.4000000e+01   2.8623616e+01   2.5027366e+01   2.1697888e+01
   8.5000000e+01   2.8638300e+01   2.5514373e+01   2.1449585e+01
   8.6000000e+01   2.8643187e+01   2.5639010e+01   2.0731815e+01
   8.7000000e+01   2.8670210e+01   2.5604004e+01   2.1048516e+01
   8.8000000e+01   2.8446496e+01   2.5686419e+01   2.1334746e+01
   8.9000000e+01   2.7671761e+01   2.5171077e+01   2.1611400e+01
   9.0000000e+01   2.8496166e+01   2.5057578e+01   2.1801458e+01
   9.1000000e+01   2.8684490e+01   2.5635088e+01   2.1892442e+01
   9.2000000e+01   2.8735445e+01   2.5842033e+01   2.1806478e+01
   9.3000000e+01   2.8736519e+01   2.5843628e+01   2.0514291e+01
   9.4000000e+01   2.7908733e+01   2.5712205e+01   2.1270999e+01
   9.5000000e+01   2.8578299e+01   2.5848942e+01   2.1678798e+01
   9.6000000e+01   2.8758264e+01   2.5740988e+01   2.1991204e+01
   9.7000000e+01   2.8702088e+01   2.5804175e+01   2.1976663e+01
   9.8000000e+01   2.8811514e+01   2.5842559e+01   2.2108378e+01
   9.9000000e+01   2.8828701e+01   2.5912009e+01   2.2121650e+01
   1.0000000e+02   2.8106345e+01   2.5958174e+01   2.2180195e+01
   1.0100000e+02   2.8541007e+01   2.5932861e+01   2.2091406e+01
   1.0200000e+02   2.8493723e+01   2.5977861e+01   2.0182320e+01
   1.0300000e+02   2.8815120e+01   2.4769726e+01   2.1585096e+01
   1.0400000e+02   2.8913314e+01   2.4613450e+01   2.2076566e+01
   1.0500000e+02   2.8942035e+01   2.5838477e+01   2.2143000e+01
   1.0600000e+02   2.8957425e+01   2.5329507e+01   2.2212647e+01
   1.0700000e+02   2.8929769e+01   2.5648479e+01   2.2097836e+01
   1.0800000e+02   2.8955861e+01   2.6029785e+01   2.2206447e+01
   1.0900000e+02   2.8939792e+01   2.6143393e+01   2.2239780e+01
   1.1000000e+02   2.8848420e+01   2.5709540e+01   2.1775652e+01
   1.1100000e+02   2.8047693e+01   2.6048427e+01   2.2160619e+01
   1.1200000e+02   2.8824689e+01   2.6203645e+01   2.2319836e+01
   1.1300000e+02   2.8571686e+01   2.6254180e+01   2.2261321e+01
   1.1400000e+02   2.8908232e+01   2.6156141e+01   2.0695629e+01
   1.1500000e+02   2.8724055e+01   2.5647170e+01   2.1983660e+01
   1.1600000e+02   2.8959378e+01   2.6005223e+01   2.2343921e+01
   1.1700000e+02   2.8908684e+01   2.6169107e+01   2.2401009e+01
   1.1800000e+02   2.8753917e+01   2.6261190e+01   2.2457011e+01
   1.1900000e+02   2.8960971e+01   2.6227102e+01   2.1894160e+01
   1.2000000e+02   2.8921106e+01   2.6108188e+01   2.2337824e+01
   1.2100000e+02   2.9080676e+01   2.5893444e+01   2.2387151e+01
   1.2200000e+02   2.8744055e+01   2.5293082e+01   2.1937400e+01
   1.2300000e+02   2.8553841e+01   2.5866359e+01   2.1932063e+01
   1.2400000e+02   2.9035170e+01   2.6103074e+01   2.2069885e+01
   1.2500000e+02   2.8909945e+01   2.6042867e+01   2.2414696e+01
   1.2600000e+02   2.8707131e+01   2.6256193e+01   2.2493327e+01
   1.2700000e+02   2.9007655e+01   2.6381101e+01   2.2463237e+01
   1.2800000e+02   2.9109080e+01   2.6347200e+01   2.2464358e+01
   1.2900000e+02   2.9079973e+01   2.6152916e+01   2.2517814e+01
   1.3000000e+02   2.8944182e+01   2.5767637e+01   2.2547938e+01
   1.3100000e+02   2.8874785e+01   2.6167293e+01   2.2495184e+01
   1.3200000e+02   2.9058499e+01   2.6276425e+01   2.1825633e+01
   1.3300000e+02   2.9157947e+01   2.6385220e+01   2.1742718e+01
   1.3400000e+02   2.9201983e+01   2.6419589e+01   2.2553325e+01
   1.3500000e+02   2.8989829e+01   2.6119858e+01   2.2466825e+01
   1.3600000e+02   2.9204445e+01   2.6325792e+01   2.2488930e+01
   1.3700000e+02   2.9227359e+01   2.6253665e+01   2.2492513e+01
   1.3800000e+02   2.9150973e+01   2.6128092e+01   2.2474691e+01
   1.3900000e+02   2.8743478e+01   2.6261781e+01   2.2491775e+01
   1.4000000e+02   2.9056382e+01   2.6385333e+01   2.2495851e+01
   1.4100000e+02   2.9095659e+01   2.6443792e+01   2.2379605e+01
   1.4200000e+02   2.8931744e+01   2.6471132e+01   2.1608679e+01
   1.4300000e+02   2.9111558e+01   2.6363553e+01   2.1583879e+01
   1.4400000e+02   2.9167638e+01   2.6311950e+01   2.2394387e+01
   1.4500000e+02   2.9106459e+01   2.6468463e+01   2.2424223e+01
   1.4600000e+02   2.9028734e+01   2.6507610e+01   2.2487070e+01
   1.4700000e+02   2.9185131e+01   2.6508849e+01   2.2613976e+01
   1.4800000e+02   2.9063089e+01   2.6582282e+01   2.2729335e+01
   1.4900000e+02   2.9070921e+01   2.6586727e+01   2.2769596e+01
   1.5000000e+02   2.9119015e+01   2.6628988e+01   2.2840679e+01
   1.5100000e+02   2.9163495e+01   2.6581075e+01   2.2888009e+01
   1.5200000e+02   2.9219082e+01   2.5391816e+01   2.2898844e+01
   1.5300000e+02   2.9324939e+01   2.6158786e+01   2.2870342e+01
   1.5400000e+02   2.9381373e+01   2.6280434e+01   2.2893428e+01
   1.5500000e+02   2.9371252e+01   2.6411960e+01   2.2554072e+01
   1.5600000e+02   2.9326318e+01   2.6673597e+01   2.2640084e+01
   1.5700000e+02   2.9132512e+01   2.6667482e+01   2.2511037e+01
   1.5800000e+02   2.9166560e+01   2.6684354e+01   2.2123734e+01
   1.5900000e+02   2.9350619e+01   2.6708435e+01   2.2356219e+01
   1.6000000e+02   2.9241823e+01   2.6723032e+01   2.1890444e+01
   1.6100000e+02   2.9137281e+01   2.6488525e+01   2.1690321e+01
   1.6200000e+02   2.9305561e+01   2.6675523e+01   2.2417114e+01
   1.6300000e+02   2.9361432e+01   2.6697618e+01   2.2853821e+01
   1.6400000e+02   2.9455146e+01   2.6638837e+01   2.2929874e+01
   1.6500000e+02   2.9480354e+01   2.6622555e+01   2.2737460e+01
   1.6600000e+02   2.9482939e+01   2.6664148e+01   2.2647132e+01
   1.6700000e+02   2.9465620e+01   2.6634754e+01   2.2323713e+01
   1.6800000e+02   2.9466692e+01   2.6458225e+01   2.2049827e+01
   1.6900000e+02   2.9376932e+01   2.6604969e+01   2.2634834e+01
   1.7000000e+02   2.9420369e+01   2.6016310e+01   2.2768257e+01
   1.7100000e+02   2.9476197e+01   2.6656867e+01   2.2958455e+01
   1.7200000e+02   2.9501802e+01   2.6584882e+01   2.3041781e+01
   1.7300000e+02   2.9288490e+01   2.6645342e+01   2.3027739e+01
   1.7400000e+02   2.9437831e+01   2.6715463e+01   2.3098578e+01
   1.7500000e+02   2.9486802e+01   2.6815828e+01   2.3144890e+01
   1.7600000e+02   2.9537905e+01   2.6748452e+01   2.3124478e+01
   1.7700000e+02   2.9616872e+01   2.6708526e+01   2.3096356e+01
   1.7800000e+02   2.9620988e+01   2.6634018e+01   2.3171928e+01
   1.7900000e+02   2.9588001e+01   2.6668397e+01   2.2592655e+01
   1.8000000e+02   2.9479139e+01   2.6759482e+01   2.3013471e+01
   1.8100000e+02   2.9636233e+01   2.6804398e+01   2.3194815e+01
   1.8200000e+02   2.9656674e+01   2.6807916e+01   2.3072856e+01
   1.8300000e+02   2.9658204e+01   2.6842076e+01   2.2060319e+01
   1.8400000e+02   2.9534939e+01   2.6860502e+01   2.2093638e+01
   1.8500000e+02   2.9514831e+01   2.6809776e+01   2.3075107e+01
   1.8600000e+02   2.9455853e+01   2.6838698e+01   2.3000617e+01
   1.8700000e+02   2.9558918e+01   2.6868174e+01   2.3078500e+01
   1.8800000e+02   2.9648126e+01   2.6861764e+01   2.3023859e+01
   1.8900000e+02   2.9692584e+01   2.6874697e+01   2.2980843e+01
   1.9000000e+02   2.9735535e+01   2.6885253e+01   2.3034335e+01
   1.9100000e+02   2.9764077e+01   2.6747169e+01   2.3042688e+01
   1.9200000e+02   2.9770811e+01   2.6361431e+01   2.2995636e+01
   1.9300000e+02   2.9771804e+01   2.6730746e+01   2.2603081e+01
   1.9400000e+02   2.9757604e+01   2.6877616e+01   2.1395022e+01
   1.9500000e+02   2.9314349e+01   2.6994798e+01   2.2750818e+01
   1.9600000e+02   2.9739040e+01   2.7060519e+01   2.2899455e+01
   1.9700000e+02   2.9778231e+01   2.6877535e+01   2.3075408e+01
   1.9800000e+02   2.9640102e+01   2.6949349e+01   2.3271886e+01
   1.9900000e+02   2.9878345e+01   2.6688422e+01   2.3166713e+01
   2.0000000e+02   2.9711200e+01   2.6759236e+01   2.3220623e+01
   2.0100000e+02   2.9899306e+01   2.6976333e+01   2.3326466e+01
   2.0200000e+02   2.9923211e+01   2.6918534e+01   2.3381528e+01
   2.0300000e+02   2.9869396e+01   2.6946018e+01   2.3344729e+01
   2.0400000e+02   2.9615211e+01   2.7043695e+01   2.3366105e+01
   2.0500000e+02   2.9778072e+01   2.7057385e+01   2.3017840e+01
   2.0600000e+02   2.9839457e+01   2.7098031e+01   2.3168571e+01
   2.0700000e+02   2.9936719e+01   2.7164372e+01   2.3235311e+01
   2.0800000e+02   2.9785570e+01   2.7193037e+01   2.2895485e+01
   2.0900000e+02   2.9889459e+01   2.7172027e+01   2.3036292e+01
   2.1000000e+02   2.9752533e+01   2.7071262e+01   2.3289554e+01
   2.1100000e+02   2.9703570e+01   2.6962586e+01   2.3101245e+01
   2.1200000e+02   2.9679367e+01   2.7144716e+01   2.3022034e+01
   2.1300000e+02   2.9937979e+01   2.7193932e+01   2.3202340e+01
   2.1400000e+02   2.9989325e+01   2.7217324e+01   2.3315999e+01
   2.1500000e+02   2.9977571e+01   2.7270314e+01   2.3314209e+01
   2.1600000e+02   2.9989512e+01   2.7280499e+01   2.3368699e+01
   2.1700000e+02   2.9979374e+01   2.7216566e+01   2.3313756e+01
   2.1800000e+02   2.9913873e+01   2.7255356e+01   2.2785938e+01
   2.1900000e+02   2.9963778e+01   2.7064472e+01   2.2355985e+01
   2.2000000e+02   3.0021501e+01   2.7094289e+01   2.2957863e+01
   2.2100000e+02   3.0052187e+01   2.7152999e+01   2.2538033e+01
   2.2200000e+02   3.0070244e+01   2.7155295e+01   2.3245587e+01
   2.2300000e+02   3.0004396e+01   2.7245319e+01   2.3246280e+01
   2.2400000e+02   2.9840705e+01   2.7291373e+01   2.3229366e+01
   2.2500000e+02   2.9882772e+01   2.7313962e+01   2.3230073e+01
   2.2600000e+02   3.0036291e+01   2.7323108e+01   2.3207206e+01
   2.2700000e+02   2.9997743e+01   2.7267853e+01   2.3162282e+01
   2.2800000e+02   3.0046207e+01   2.7294076e+01   2.2932085e+01
   2.2900000e+02   3.0025524e+01   2.7276958e+01   2.1729999e+01
   2.3000000e+02   3.0104043e+01   2.7181160e+01   2.2682607e+01
   2.3100000e+02   3.0134971e+01   2.7275524e+01   2.2654605e+01
   2.3200000e+02   3.0133152e+01   2.7340764e+01   2.2840198e+01
   2.3300000e+02   3.0128143e+01   2.7460436e+01   2.3039828e+01
   2.3400000e+02   3.0139977e+01   2.7488679e+01   2.3333561e+01
   2.3500000e+02   3.0102139e+01   2.7534686e+01   2.3424889e+01
   2.3600000e+02   3.0136620e+01   2.7564034e+01   2.3509422e+01
   2.3700000e+02   3.0188266e+01   2.7531099e+01   2.3510086e+01
   2.3800000e+02   3.0188575e+01   2.7610343e+01   2.3522116e+01
   2.3900000e+02   3.0141102e+01   2.7654746e+01   2.3531075e+01
   2.4000000e+02   3.0151299e+01   2.7625768e+01   2.3524266e+01
   2.4100000e+02   2.9782689e+01   2.7669236e+01   2.3576853e+01
   2.4200000e+02   3.0105717e+01   2.7540412e+01   2.3609242e+01
   2.4300000e+02   3.0049912e+01   2.7407494e+01   2.3518578e+01
   2.4400000e+02   2.9911155e+01   2.7041989e+01   2.3206577e+01
   2.4500000e+02   3.0117010e+01   2.7588630e+01   2.3289189e+01
   2.4600000e+02   2.9835739e+01   2.7722278e+01   2.3477205e+01
   2.4700000e+02   3.0046382e+01   2.7773587e+01   2.3276305e+01
   2.4800000e+02   3.0233963e+01   2.7758335e+01   2.3490363e+01
   2.4900000e+02   3.0262287e+01   2.7710003e+01   2.3512312e+01
   2.5000000e+02   3.0110379e+01   2.7509290e+01   2.2517070e+01
   2.5100000e+02   3.0086047e+01   2.7575526e+01   2.3139180e+01
   2.5200000e+02   3.0134956e+01   2.7745786e+01   2.3246480e+01
   2.5300000e+02   3.0167262e+01   2.7859497e+01   2.3189496e+01
   2.5400000e+02   3.0137317e+01   2.7760623e+01   2.2383812e+01
   2.5500000e+02   3.0062901e+01   2.7579711e+01   2.2760276e+01
   2.5600000e+02   3.0108943e+01   2.7650234e+01   2.3219374e+01
   2.5700000e+02   3.0132353e+01   2.7621755e+01   2.3347023e+01
   2.5800000e+02   3.0054845e+01   2.7739628e+01   2.3553461e+01
   2.5900000e+02   3.0163165e+01   2.7833243e+01   2.3596132e+01
   2.6000000e+02   3.0004757e+01   2.7820527e+01   2.3665842e+01
   2.6100000e+02   3.0211970e+01   2.7827477e+01   2.3695424e+01
   2.6200000e+02   3.0181087e+01   2.7811287e+01   2.3739766e+01
   2.6300000e+02   3.0102099e+01   2.7778503e+01   2.3740526e+01
   2.6400000e+02   3.0098582e+01   2.7699584e+01   2.3307658e+01
   2.6500000e+02   3.0079383e+01   2.7692407e+01   2.3608690e+01
   2.6600000e+02   3.0093096e+01   2.7769945e+01   2.3464053e+01
   2.6700000e+02   3.0057493e+01   2.7677422e+01   2.3626326e+01
   2.6800000e+02   3.0060697e+01   2.7302197e+01   2.2795314e+01
   2.6900000e+02   3.0039702e+01   2.7588644e+01   2.3496102e+01
   2.7000000e+02   3.0001742e+01   2.7696147e+01   2.3031787e+01
   2.7100000e+02   3.0026294e+01   2.7705768e+01   2.2722559e+01
   2.7200000e+02   3.0077896e+01   2.7838756e+01   2.2848701e+01
   2.7300000e+02   3.0058747e+01   2.7911005e+01   2.2770392e+01
   2.7400000e+02   2.9954901e+01   2.7954492e+01   2.3254121e+01
   2.7500000e+02   2.9820459e+01   2.7948289e+01   2.3269455e+01
   2.7600000e+02   2.9839926e+01   2.7936655e+01   2.3218966e+01
   2.7700000e+02   2.9879631e+01   2.7955197e+01   2.3090488e+01
   2.7800000e+02   3.0031463e+01   2.7894948e+01   2.3348055e+01
   2.7900000e+02   3.0059780e+01   2.7802817e+01   2.3595282e+01
   2.8000000e+02   3.0158282e+01   2.7639134e+01   2.3723239e+01
   2.8100000e+02   3.0104338e+01   2.7463563e+01   2.3793087e+01
   2.8200000e+02   3.0206420e+01   2.7665921e+01   2.3853300e+01
   2.8300000e+02   3.0282333e+01   2.7896801e+01   2.3781262e+01
   2.8400000e+02   3.0229043e+01   2.7996480e+01   2.3596826e+01
   2.8500000e+02   3.0184462e+01   2.7972479e+01   2.3655077e+01
   2.8600000e+02   3.0160970e+01   2.7939455e+01   2.3683760e+01
   2.8700000e+02   3.0172439e+01   2.7917607e+01   2.3662293e+01
   2.8800000e+02   2.9855727e+01   2.7901330e+01   2.3474584e+01
   2.8900000e+02   3.0058117e+01   2.7908736e+01   2.2732048e+01
   2.9000000e+02   3.0172406e+01   2.7857517e+01   2.3172837e+01
   2.9100000e+02   3.0233950e+01   2.7021935e+01   2.2665450e+01
   2.9200000e+02   3.0236151e+01   2.7652670e+01   2.3325612e+01
   2.9300000e+02   3.0268351e+01   2.7879309e+01   2.3484179e+01
   2.9400000e+02   3.0281343e+01   2.7948742e+01   2.3673273e+01
   2.9500000e+02   3.0315185e+01   2.8011747e+01   2.3777196e+01
   2.9600000e+02   3.0378410e+01   2.7953827e+01   2.3835020e+01
   2.9700000e+02   3.0415396e+01   2.8076133e+01   2.3860313e+01
   2.9800000e+02   3.0433634e+01   2.8087361e+01   2.3848064e+01
   2.9900000e+02   3.0441321e+01   2.8113029e+01   2.3711332e+01
   3.0000000e+02   3.0448484e+01   2.8028197e+01   2.3788294e+01
   3.0100000e+02   3.0419993e+01   2.7686504e+01   2.3834770e+01
   3.0200000e+02   3.0431307e+01   2.7847511e+01   2.3658673e+01
   3.0300000e+02   3.0313194e+01   2.7916100e+01   2.3369945e+01
   3.0400000e+02   3.0403940e+01   2.8110114e+01   2.3115383e+01
   3.0500000e+02   3.0488220e+01   2.8152342e+01   2.3525325e+01
   3.0600000e+02   3.0440371e+01   2.8161646e+01   2.3695454e+01
   3.0700000e+02   3.0448667e+01   2.8148181e+01   2.3710703e+01
   3.0800000e+02   3.0415839e+01   2.8109765e+01   2.3740585e+01
   3.0900000e+02   3.0191990e+01   2.8013732e+01   2.3762494e+01
   3.1000000e+02   3.0397626e+01   2.7798359e+01   2.3775983e+01
   3.1100000e+02   3.0174943e+01   2.7618015e+01   2.3026817e+01
   3.1200000e+02   3.0373747e+01   2.7822816e+01   2.2119060e+01
   3.1300000e+02   3.0244566e+01   2.8000175e+01   2.2977620e+01
   3.1400000e+02   3.0211863e+01   2.7987517e+01   2.3085722e+01
   3.1500000e+02   3.0051081e+01   2.8012704e+01   2.3360193e+01
   3.1600000e+02   3.0336952e+01   2.8094149e+01   2.3470571e+01
   3.1700000e+02   2.9899848e+01   2.8089624e+01   2.3548009e+01
   3.1800000e+02   3.0347758e+01   2.7998763e+01   2.3594216e+01
   3.1900000e+02   3.0408238e+01   2.8124721e+01   2.3599262e+01
   3.2000000e+02   3.0440484e+01   2.7917744e+01   2.3620595e+01
   3.2100000e+02   3.0362654e+01   2.7799922e+01   2.3657264e+01
   3.2200000e+02   3.0328971e+01   2.8078652e+01   2.3743718e+01
   3.2300000e+02   3.0394502e+01   2.8206536e+01   2.3832015e+01
   3.2400000e+02   3.0315517e+01   2.8189554e+01   2.3892921e+01
   3.2500000e+02   3.0269690e+01   2.8110253e+01   2.3930370e+01
   3.2600000e+02   3.0302605e+01   2.8141938e+01   2.3965178e+01
   3.2700000e+02   3.0347845e+01   2.8151485e+01   2.3896111e+01
   3.2800000e+02   3.0420225e+01   2.8141641e+01   2.3862481e+01
   3.2900000e+02   3.0404837e+01   2.8147923e+01   2.3695313e+01
   3.3000000e+02   3.0505288e+01   2.8027372e+01   2.3430959e+01
   3.3100000e+02   3.0461556e+01   2.7928252e+01   2.3528351e+01
   3.3200000e+02   3.0518598e+01   2.8066295e+01   2.3644395e+01
   3.3300000e+02   3.0592832e+01   2.8047744e+01   2.3702431e+01
   3.3400000e+02   3.0583864e+01   2.8022052e+01   2.3692881e+01
   3.3500000e+02   3.0656266e+01   2.7873971e+01   2.3719099e+01
   3.3600000e+02   3.0669070e+01   2.7259865e+01   2.3687644e+01
   3.3700000e+02   3.0689585e+01   2.7800239e+01   2.3542140e+01
   3.3800000e+02   3.0645114e+01   2.8009580e+01   2.2727235e+01
   3.3900000e+02   3.0575559e+01   2.8187617e+01   2.2581768e+01
   3.4000000e+02   3.0603102e+01   2.8254700e+01   2.3615800e+01
   3.4100000e+02   3.0530691e+01   2.8288168e+01   2.3828059e+01
   3.4200000e+02   3.0569775e+01   2.8300242e+01   2.3692334e+01
   3.4300000e+02   3.0344948e+01   2.8306517e+01   2.3653762e+01
   3.4400000e+02   3.0543589e+01   2.8266091e+01   2.3541724e+01
   3.4500000e+02   3.0622385e+01   2.8205713e+01   2.2754571e+01
   3.4600000e+02   3.0627312e+01   2.7391778e+01   2.3486366e+01
   3.4700000e+02   3.0612625e+01   2.7742110e+01   2.3702994e+01
   3.4800000e+02   3.0677599e+01   2.8125486e+01   2.3672272e+01
   3.4900000e+02   3.0577613e+01   2.8240593e+01   2.3551602e+01
   3.5000000e+02   3.0594164e+01   2.8268777e+01   2.3540571e+01
   3.5100000e+02   3.0486750e+01   2.8138117e+01   2.3575071e+01
   3.5200000e+02   3.0323684e+01   2.7945326e+01   2.3686529e+01
   3.5300000e+02   3.0550678e+01   2.7987798e+01   2.3782479e+01
   3.5400000e+02   3.0348800e+01   2.8215843e+01   2.3858723e+01
   3.5500000e+02   3.0549694e+01   2.8277310e+01   2.3910268e+01
   3.5600000e+02   3.0480400e+01   2.8338654e+01   2.3933190e+01
   3.5700000e+02   3.0557308e+01   2.8226000e+01   2.3949375e+01
   3.5800000e+02   3.0691368e+01   2.8070734e+01   2.3985528e+01
   3.5900000e+02   3.0705616e+01   2.8052536e+01   2.3986907e+01
   3.6000000e+02   3.0660883e+01   2.7902595e+01   2.3981837e+01
   3.6100000e+02   3.0450035e+01   2.7983089e+01   2.4013512e+01
   3.6200000e+02   3.0366618e+01   2.8062214e+01   2.4045468e+01
   3.6300000e+02   3.0636937e+01   2.8110494e+01   2.3780134e+01
   3.6400000e+02   3.0647213e+01   2.8127307e+01   2.3704247e+01
   3.6500000e+02   3.0581868e+01   2.8152920e+01   2.2756598e+01
   3.6600000e+02   3.0700268e+01   2.8204686e+01   2.3160488e+01
   3.6700000e+02   3.0674924e+01   2.7797093e+01   2.3861786e+01
   3.6800000e+02   3.0668110e+01   2.8001872e+01   2.3904261e+01
   3.6900000e+02   3.0585321e+01   2.8129921e+01   2.3971590e+01
   3.7000000e+02   3.0581679e+01   2.8233453e+01   2.4049939e+01
   3.7100000e+02   3.0463238e+01   2.8286127e+01   2.4041736e+01
   3.7200000e+02   3.0617735e+01   2.8307013e+01   2.3981789e+01
   3.7300000e+02   3.0697417e+01   2.8348036e+01   2.3683149e+01
   3.7400000e+02   3.0731886e+01   2.8332500e+01   2.3925257e+01
   3.7500000e+02   3.0691688e+01   2.8234774e+01   2.3769481e+01
   3.7600000e+02   3.0714335e+01   2.8212406e+01   2.3143853e+01
   3.7700000e+02   3.0716435e+01   2.7823917e+01   2.3391485e+01
   3.7800000e+02   3.0679111e+01   2.8043937e+01   2.3415433e+01
   3.7900000e+02   3.0718864e+01   2.8339348e+01   2.3790189e+01
   3.8000000e+02   3.0713598e+01   2.8391535e+01   2.3892490e+01
   3.8100000e+02   3.0617932e+01   2.8443863e+01   2.3978321e+01
   3.8200000e+02   3.0604082e+01   2.8410834e+01   2.4052883e+01
   3.8300000e+02   3.0466558e+01   2.8339677e+01   2.4098388e+01
   3.8400000e+02   3.0452595e+01   2.7849162e+01   2.4124418e+01
   3.8500000e+02   3.0587374e+01   2.7737636e+01   2.4126629e+01
   3.8600000e+02   3.0652491e+01   2.8119357e+01   2.3421216e+01
   3.8700000e+02   3.0682981e+01   2.8375027e+01   2.3703899e+01
   3.8800000e+02   3.0635395e+01   2.8217966e+01   2.3822023e+01
   3.8900000e+02   3.0595238e+01   2.8253520e+01   2.3940869e+01
   3.9000000e+02   3.0617434e+01   2.8392156e+01   2.3916166e+01
   3.9100000e+02   3.0649330e+01   2.7865880e+01   2.3793438e+01
   3.9200000e+02   3.0673027e+01   2.8071385e+01   2.4023843e+01
   3.9300000e+02   3.0730049e+01   2.8300402e+01   2.3512011e+01
   3.9400000e+02   3.0705680e+01   2.8387337e+01   2.3630231e+01
   3.9500000e+02   3.0702785e+01   2.8214174e+01   2.3487676e+01
   3.9600000e+02   3.0698232e+01   2.8238269e+01   2.3406023e+01
   3.9700000e+02   3.0438944e+01   2.8290790e+01   2.3162153e+01
   3.9800000e+02   3.0613207e+01   2.8396359e+01   2.3527872e+01
   3.9900000e+02   3.0644502e+01   2.8328280e+01   2.3090446e+01
   4.0000000e+02   3.0620242e+01   2.8291450e+01   2.2579765e+01
   4.0100000e+02   3.0599453e+01   2.8030424e+01   2.3657877e+01
   4.0200000e+02   3.0711040e+01   2.8037007e+01   2.3915448e+01
   4.0300000e+02   3.0767725e+01   2.8229631e+01   2.3979655e+01
   4.0400000e+02   3.0818937e+01   2.8118456e+01   2.3840184e+01
   4.0500000e+02   3.0834404e+01   2.8176494e+01   2.3635768e+01
   4.0600000e+02   3.0854830e+01   2.7929961e+01   2.3796796e+01
   4.0700000e+02   3.0788983e+01   2.8109588e+01   2.4001331e+01
   4.0800000e+02   3.0826569e+01   2.8317801e+01   2.4053785e+01
   4.0900000e+02   3.0648618e+01   2.8396172e+01   2.4111550e+01
   4.1000000e+02   3.0678482e+01   2.8437901e+01   2.4165325e+01
   4.1100000e+02   3.0854382e+01   2.8412657e+01   2.4205741e+01
   4.1200000e+02   3.0803709e+01   2.7741105e+01   2.4231883e+01
   4.1300000e+02   3.0876762e+01   2.8178834e+01   2.4217514e+01
   4.1400000e+02   3.0865331e+01   2.8267941e+01   2.4103381e+01
   4.1500000e+02   3.0710363e+01   2.8179444e+01   2.3588445e+01
   4.1600000e+02   3.0787460e+01   2.8398986e+01   2.4042728e+01
   4.1700000e+02   3.0890548e+01   2.8476085e+01   2.3957077e+01
   4.1800000e+02   3.0935079e+01   2.8541699e+01   2.3741580e+01
   4.1900000e+02   3.0921706e+01   2.8268618e+01   2.3976445e+01
   4.2000000e+02   3.0851419e+01   2.8070249e+01   2.3988284e+01
   4.2100000e+02   3.0804115e+01   2.8328162e+01   2.4047434e+01
   4.2200000e+02   3.0805422e+01   2.8306429e+01   2.3351699e+01
   4.2300000e+02   3.0747572e+01   2.8346431e+01   2.3739971e+01
   4.2400000e+02   3.0725715e+01   2.8446503e+01   2.3920844e+01
   4.2500000e+02   3.0857539e+01   2.8445819e+01   2.4030934e+01
   4.2600000e+02   3.0775665e+01   2.8419769e+01   2.4085731e+01
   4.2700000e+02   3.0762757e+01   2.8450705e+01   2.4116091e+01
   4.2800000e+02   3.0727348e+01   2.8483536e+01   2.4125238e+01
   4.2900000e+02   3.0837174e+01   2.8277934e+01   2.3821462e+01
   4.3000000e+02   3.0842794e+01   2.8110468e+01   2.3961865e+01
   4.3100000e+02   3.0768825e+01   2.8155402e+01   2.2979029e+01
   4.3200000e+02   3.0780034e+01   2.8094710e+01   2.2912266e+01
   4.3300000e+02   3.0792204e+01   2.8407566e+01   2.3537069e+01
   4.3400000e+02   3.0770281e+01   2.8409554e+01   2.3718418e+01
   4.3500000e+02   3.0801679e+01   2.8336773e+01   2.3713691e+01
   4.3600000e+02   3.0840547e+01   2.8071298e+01   2.3636887e+01
   4.3700000e+02   3.0818668e+01   2.8266994e+01   2.3461072e+01
   4.3800000e+02   3.0843310e+01   2.8337589e+01   2.1580456e+01
   4.3900000e+02   3.0775495e+01   2.8421467e+01   2.3342085e+01
   4.4000000e+02   3.0796122e+01   2.8496589e+01   2.3901458e+01
   4.4100000e+02   3.0683787e+01   2.8417227e+01   2.3985265e+01
   4.4200000e+02   3.0738152e+01   2.8240217e+01   2.3747059e+01
   4.4300000e+02   3.0710640e+01   2.8268825e+01   2.3553655e+01
   4.4400000e+02   3.0741934e+01   2.8421453e+01   2.3834816e+01
   4.4500000e+02   3.0578395e+01   2.8375671e+01   2.3924429e+01
   4.4600000e+02   3.0613706e+01   2.8449728e+01   2.4043589e+01
   4.4700000e+02   3.0410333e+01   2.8210827e+01   2.4093251e+01
   4.4800000e+02   3.0348954e+01   2.8432311e+01   2.4115047e+01
   4.4900000e+02   3.0326862e+01   2.8527123e+01   2.4143283e+01
   4.5000000e+02   3.0432510e+01   2.8380620e+01   2.4159360e+01
   4.5100000e+02   3.0678416e+01   2.8497551e+01   2.4127060e+01
   4.5200000e+02   3.0737502e+01   2.8462503e+01   2.4065675e+01
   4.5300000e+02   3.0750115e+01   2.8524534e+01   2.4053199e+01
   4.5400000e+02   3.0770944e+01   2.8134329e+01   2.4107723e+01
   4.5500000e+02   3.0829709e+01   2.8448440e+01   2.4141677e+01
   4.5600000e+02   3.0857814e+01   2.7997971e+01   2.4196008e+01
   4.5700000e+02   3.0948994e+01   2.8416876e+01   2.4177243e+01
   4.5800000e+02   3.0940171e+01   2.8559434e+01   2.4156546e+01
   4.5900000e+02   3.1037758e+01   2.8561849e+01   2.4097696e+01
   4.6000000e+02   3.1039298e+01   2.8602175e+01   2.3107431e+01
   4.6100000e+02   3.1075643e+01   2.8586176e+01   2.3201134e+01
   4.6200000e+02   3.1093057e+01   2.8588290e+01   2.3642259e+01
   4.6300000e+02   3.1079047e+01   2.8434299e+01   2.3759438e+01
   4.6400000e+02   3.1056203e+01   2.8301316e+01   2.3839168e+01
   4.6500000e+02   3.1028426e+01   2.8406246e+01   2.3820159e+01
   4.6600000e+02   3.0995438e+01   2.8390548e+01   2.3767528e+01
   4.6700000e+02   3.0918477e+01   2.8305972e+01   2.3747660e+01
   4.6800000e+02   3.0842945e+01   2.8246781e+01   2.3870638e+01
   4.6900000e+02   3.0943722e+01   2.8163983e+01   2.4045984e+01
   4.7000000e+02   3.1065322e+01   2.8171070e+01   2.4159388e+01
   4.7100000e+02   3.1053425e+01   2.8434055e+01   2.4228100e+01
   4.7200000e+02   3.1090397e+01   2.8571291e+01   2.4262400e+01
   4.7300000e+02   3.1067957e+01   2.8648642e+01   2.4288193e+01
   4.7400000e+02   3.1059729e+01   2.8676009e+01   2.4296615e+01
   4.7500000e+02   3.1114929e+01   2.8592176e+01   2.4222085e+01
   4.7600000e+02   3.1074719e+01   2.8387808e+01   2.3955616e+01
   4.7700000e+02   3.1065351e+01   2.8380238e+01   2.4067364e+01
   4.7800000e+02   3.0972868e+01   2.8373293e+01   2.3947439e+01
   4.7900000e+02   3.0852455e+01   2.8563657e+01   2.3841106e+01
   4.8000000e+02   3.0847418e+01   2.8359055e+01   2.3826159e+01
   4.8100000e+02   3.1004109e+01   2.8594171e+01   2.3689508e+01
   4.8200000e+02   3.1011882e+01   2.8654057e+01   2.4082071e+01
   4.8300000e+02   3.1046827e+01   2.8371405e+01   2.4279773e+01
   4.8400000e+02   3.1098609e+01   2.8559544e+01   2.4264657e+01
   4.8500000e+02   3.1126277e+01   2.7775493e+01   2.3768033e+01
   4.8600000e+02   3.1094668e+01   2.7934110e+01   2.4082681e+01
   4.8700000e+02   3.1141883e+01   2.8479035e+01   2.4099754e+01
   4.8800000e+02   3.1077911e+01   2.8608211e+01   2.4047271e+01
   4.8900000e+02   3.0907367e+01   2.8707581e+01   2.3590293e+01
   4.9000000e+02   3.1023541e+01   2.8713648e+01   2.3748710e+01
   4.9100000e+02   3.1147997e+01   2.8727256e+01   2.3920138e+01
   4.9200000e+02   3.1113779e+01   2.8682313e+01   2.3895843e+01
   4.9300000e+02   3.1133984e+01   2.8731148e+01   2.3786626e+01
   4.9400000e+02   3.1166954e+01   2.8677160e+01   2.3640026e+01
   4.9500000e+02   3.1127485e+01   2.8380301e+01   2.4146146e+01
   4.9600000e+02   3.1090745e+01   2.8454857e+01   2.4316767e+01
   4.9700000e+02   3.1058007e+01   2.8384169e+01   2.4337987e+01
   4.9800000e+02   3.1057618e+01   2.8572131e+01   2.4381050e+01
   4.9900000e+02   3.1013927e+01   2.8619450e+01   2.4236145e+01
   5.0000000e+02   3.1018333e+01   2.8671002e+01   2.2723566e+01
   5.0100000e+02   3.1032759e+01   2.8402104e+01   2.2144221e+01
   5.0200000e+02   3.0986324e+01   2.8516797e+01   2.3807175e+01
   5.0300000e+02   3.1055765e+01   2.8527671e+01   2.3613765e+01
   5.0400000e+02   3.1094591e+01   2.8544102e+01   2.3577960e+01
   5.0500000e+02   3.1083360e+01   2.8533249e+01   2.3797854e+01
   5.0600000e+02   3.1076909e+01   2.8549350e+01   2.3901381e+01
   5.0700000e+02   3.0837187e+01   2.8486648e+01   2.4015483e+01
   5.0800000e+02   3.0946457e+01   2.7898094e+01   2.4064395e+01
   5.0900000e+02   3.0986540e+01   2.8115412e+01   2.4090702e+01
   5.1000000e+02   3.0872227e+01   2.8394107e+01   2.4121824e+01
   5.1100000e+02   3.0951288e+01   2.8558927e+01   2.4178578e+01
   5.1200000e+02   3.1068131e+01   2.8571747e+01   2.4233212e+01

